A Signal Temporal Logic Planner for Ergonomic Human-Robot Collaboration

This paper proposes a method for designing human-robot collaboration tasks and generating corresponding trajectories. The method uses high-level specifications, expressed as a Signal Temporal Logic (STL) formula, to automatically synthesize task assignments and trajectories. To illustrate the approach, we focus on a specific task: a multi-rotor aerial vehicle performing object handovers in a power line setting. The motion planner considers limitations, such as payload capacity and recharging constraints, while ensuring that the trajectories are feasible. Additionally, the method enables users to specify robot behaviors that take into account human comfort (e.g., ergonomics, preferences) while using high-level goals and constraints. The approach is validated through numerical analyzes in MATLAB and realistic Gazebo simulations using a mock-up scenario.

==> matlabPlots/experiments/ergonomy_LP/acceleration_UAV1_x.txt <==
0.000000 -0.020937
0.100126 -0.033094
0.200252 -0.031541
0.300378 -0.037392
0.400504 -0.041693
0.500629 -0.039848
0.600755 -0.029103
0.700881 -0.028265
0.801007 -0.021565
0.901133 -0.021360
1.001259 0.091181
1.101385 -0.045690
1.201511 -0.151751
1.301637 -0.154756
1.401762 -0.060515
1.501888 0.026650
1.602014 0.071624
1.702140 0.072518
1.802266 0.065908
1.902392 0.051376
2.002518 0.399984
2.102644 0.208116
2.202770 0.319902
2.302895 0.177144
2.403021 0.174786
2.503147 0.011287
2.603273 0.127111
2.703399 0.180506
2.803525 0.116571
2.903651 0.077074
3.003777 0.076170
3.103903 0.119560
3.204029 0.024659
3.304154 0.007506
3.404280 0.055235
3.504406 0.019973
3.604532 -0.002011
3.704658 0.024055
3.804784 -0.012059
3.904910 -0.009019
4.005036 -0.011083
4.105162 -0.046515
4.205287 -0.142597
4.305413 -0.067291
4.405539 -0.465204
4.505665 -0.148711
4.605791 -0.028775
4.705917 0.018248
4.806043 -0.016568
4.906169 -0.001739
5.006295 0.003512
5.106420 0.004674
5.206546 0.000180
5.306672 0.000395
5.406798 -0.004411
5.506924 -0.002164
5.607050 -0.000561
5.707176 0.002333
5.807302 0.000958
5.907428 -0.000896
6.007553 0.002481
6.107679 0.000289
6.207805 -0.003601
6.307931 -0.002770
6.408057 -0.003028
6.508183 -0.002335
6.608309 -0.000053
6.708435 0.004843
6.808561 0.013590
6.908686 0.015278
7.008812 0.012286
7.108938 0.011233
7.209064 0.012222
7.309190 0.015368
7.409316 -0.015843
7.509442 -0.059158
7.609568 -0.290288
7.709694 -0.142498
7.809819 -0.070433
7.909945 0.143907
8.010071 -0.048461
8.110197 0.017109
8.210323 -0.010849
8.310449 -0.033317
8.410575 -0.061186
8.510701 -0.041389
8.610827 -0.012731
8.710953 0.094799
8.811078 0.036597
8.911204 0.056012
9.011330 -0.000255
9.111456 0.058546
9.211582 0.085687
9.311708 0.097718
9.411834 -0.016612
9.511960 -0.056061
9.612086 -0.000085
9.712211 -0.011891
9.812337 0.040609
9.912463 -0.009883
10.012589 0.050944
10.112715 0.027959
10.212841 0.164517
10.312967 0.096828
10.413093 0.313114
10.513219 0.103206
10.613344 0.113136
10.713470 0.092862
10.813596 0.042270
10.913722 0.006518
11.013848 -0.009493
11.113974 -0.023428
11.214100 -0.032669
11.314226 -0.029185
11.414352 -0.030518
11.514477 -0.022001
11.614603 -0.016335
11.714729 -0.002795
11.814855 0.002102
11.914981 0.011050
12.015107 0.005415
12.115233 0.007474
12.215359 0.013856
12.315485 0.018139
12.415610 0.023459
12.515736 0.023313
12.615862 0.019391
12.715988 0.016730
12.816114 0.012341
12.916240 0.009739
13.016366 0.008355
13.116492 0.010181
13.216618 0.009310
13.316743 -0.000812
13.416869 -0.010106
13.516995 -0.065486
13.617121 -0.431312
13.717247 -0.117154
13.817373 -0.319081
13.917499 -0.010237
14.017625 -0.130243
14.117751 0.027655
14.217877 -0.108512
14.318002 0.045216
14.418128 -0.018479
14.518254 -0.030672
14.618380 0.050707
14.718506 -0.007180
14.818632 0.074512
14.918758 0.113681
15.018884 0.209155
15.119010 0.102933
15.219135 0.509159
15.319261 0.143162
15.419387 0.047765
15.519513 -0.001873
15.619639 0.039592
15.719765 0.029273
15.819891 0.030124
15.920017 0.023670
16.020143 0.027614
16.120268 0.024725
16.220394 0.028631
16.320520 0.024287
16.420646 0.021035
16.520772 0.021118
16.620898 0.019720
16.721024 0.021447
16.821150 0.018249
16.921276 0.011733
17.021401 0.010386
17.121527 0.003971
17.221653 -0.002496
17.321779 -0.005497
17.421905 -0.010748
17.522031 -0.010377
17.622157 -0.011899
17.722283 -0.008457
17.822409 -0.008901
17.922534 -0.008468
18.022660 -0.007562
18.122786 -0.009632
18.222912 -0.035570
18.323038 0.012044
18.423164 0.438565
18.523290 0.161457
18.623416 0.279853
18.723542 0.110242
18.823667 0.108211
18.923793 0.001499
19.023919 0.057748
19.124045 0.000907
19.224171 -0.027575
19.324297 -0.002779
19.424423 -0.002694
19.524549 0.034300
19.624675 -0.072736
19.724801 -0.045740
19.824926 -0.184753
19.925052 -0.097604
20.025178 -0.405949
20.125304 -0.078209
20.225430 0.017857
20.325556 0.051405
20.425682 0.017327
20.525808 0.002536
20.625934 -0.004641
20.726059 -0.012207
20.826185 -0.015063
20.926311 -0.020475
21.026437 -0.021857
21.126563 -0.022340
21.226689 -0.019246
21.326815 -0.016738
21.426941 -0.018525
21.527067 -0.023183
21.627192 -0.021409
21.725430 0.017857
21.825556 0.051405
21.925682 0.017327
22.125808 0.002536
22.225934 -0.004641
22.326059 -0.012207
22.426185 -0.015063
22.526311 -0.020475
22.626437 -0.021857
22.726563 -0.022340
22.826689 -0.019246
22.926815 -0.016738
23.126941 -0.018525


==> matlabPlots/experiments/ergonomy_LP/acceleration_UAV1_y.txt <==
0.000000 -0.027058
0.100126 -0.016277
0.200252 -0.014242
0.300378 -0.010519
0.400504 -0.010161
0.500629 -0.009421
0.600755 -0.004564
0.700881 -0.008311
0.801007 -0.004249
0.901133 0.003814
1.001259 0.189386
1.101385 0.034902
1.201511 0.042036
1.301637 -0.034381
1.401762 -0.047966
1.501888 -0.020121
1.602014 0.049302
1.702140 0.101373
1.802266 0.111239
1.902392 0.104327
2.002518 -0.050908
2.102644 0.041167
2.202770 0.077452
2.302895 0.045688
2.403021 0.055684
2.503147 0.050483
2.603273 0.021991
2.703399 -0.008340
2.803525 0.007415
2.903651 -0.007554
3.003777 -0.005548
3.103903 -0.016302
3.204029 -0.009787
3.304154 -0.007209
3.404280 0.041389
3.504406 0.003499
3.604532 -0.010929
3.704658 -0.019471
3.804784 -0.026308
3.904910 -0.016624
4.005036 -0.028464
4.105162 -0.006095
4.205287 -0.043895
4.305413 0.009350
4.405539 0.115566
4.505665 0.040073
4.605791 -0.030224
4.705917 -0.041551
4.806043 -0.019251
4.906169 -0.028289
5.006295 -0.017937
5.106420 -0.016318
5.206546 -0.012458
5.306672 -0.013428
5.406798 -0.019937
5.506924 -0.024385
5.607050 -0.029227
5.707176 -0.034181
5.807302 -0.034251
5.907428 -0.033597
6.007553 -0.017868
6.107679 -0.001416
6.207805 0.008165
6.307931 0.014005
6.408057 0.017594
6.508183 0.021029
6.608309 0.020451
6.708435 0.019249
6.808561 0.022117
6.908686 0.018943
7.008812 0.021555
7.108938 0.025581
7.209064 0.022840
7.309190 0.020754
7.409316 0.076443
7.509442 0.151552
7.609568 -0.068293
7.709694 0.020978
7.809819 0.078739
7.909945 0.107462
8.010071 0.022571
8.110197 0.030865
8.210323 0.052363
8.310449 0.008474
8.410575 0.008851
8.510701 -0.010707
8.610827 -0.039321
8.710953 0.033426
8.811078 -0.022943
8.911204 0.020566
9.011330 0.005736
9.111456 0.047348
9.211582 0.038903
9.311708 0.044075
9.411834 -0.059014
9.511960 -0.064705
9.612086 -0.073994
9.712211 -0.057325
9.812337 -0.060126
9.912463 -0.085094
10.012589 -0.066709
10.112715 -0.032011
10.212841 0.142695
10.312967 0.076742
10.413093 0.351356
10.513219 0.116976
10.613344 0.020255
10.713470 -0.037274
10.813596 0.006535
10.913722 0.006384
11.013848 0.008842
11.113974 0.007723
11.214100 0.001703
11.314226 0.007854
11.414352 0.001793
11.514477 0.009382
11.614603 0.004991
11.714729 0.003206
11.814855 0.000850
11.914981 -0.005546
12.015107 -0.008907
12.115233 -0.007232
12.215359 -0.010523
12.315485 -0.016739
12.415610 -0.018105
12.515736 -0.019535
12.615862 -0.020239
12.715988 -0.015565
12.816114 -0.016644
12.916240 -0.016869
13.016366 -0.015168
13.116492 -0.011698
13.216618 -0.010183
13.316743 -0.010854
13.416869 -0.005099
13.516995 0.016119
13.617121 0.127316
13.717247 0.046735
13.817373 0.227072
13.917499 0.044741
14.017625 0.039750
14.117751 0.008232
14.217877 0.023608
14.318002 0.000943
14.418128 -0.024188
14.518254 0.006374
14.618380 -0.025061
14.718506 -0.014462
14.818632 -0.011712
14.918758 -0.036309
15.018884 -0.025073
15.119010 -0.031484
15.219135 -0.188611
15.319261 -0.051225
15.419387 0.009063
15.519513 0.027918
15.619639 0.009504
15.719765 0.013233
15.819891 0.008304
15.920017 0.010619
16.020143 0.005346
16.120268 0.010592
16.220394 0.010032
16.320520 0.011459
16.420646 0.010567
16.520772 0.004599
16.620898 0.000144
16.721024 -0.000678
16.821150 -0.003483
16.921276 -0.005739
17.021401 -0.009024
17.121527 -0.007891
17.221653 -0.004968
17.321779 -0.003220
17.421905 0.007374
17.522031 0.013616
17.622157 0.015178
17.722283 0.023924
17.822409 0.025945
17.922534 0.027869
18.022660 0.018608
18.122786 0.015411
18.222912 0.012673
18.323038 -0.035051
18.423164 -0.208966
18.523290 -0.096692
18.623416 -0.103935
18.723542 -0.083296
18.823667 -0.070830
18.923793 -0.021996
19.023919 -0.067400
19.124045 -0.028267
19.224171 -0.040253
19.324297 -0.024291
19.424423 -0.053707
19.524549 -0.031288
19.624675 0.010125
19.724801 0.032516
19.824926 0.159834
19.925052 0.061617
20.025178 0.182527
20.125304 0.112838
20.225430 0.053554
20.325556 0.004561
20.425682 -0.024012
20.525808 -0.032425
20.625934 -0.016490
20.726059 -0.009691
20.826185 -0.001827
20.926311 0.001577
21.026437 0.004429
21.126563 0.003429
21.226689 0.004194
21.326815 0.004214
21.426941 0.001554
21.527067 -0.000775
21.627192 -0.002106
21.725556 0.004561
21.825682 -0.024012
21.925808 -0.032425
22.125934 -0.016490
22.226059 -0.009691
22.326185 -0.001827
22.326311 0.001577
22.426437 0.004429
22.526563 0.003429
22.626689 0.004194
22.726815 0.004214
22.826941 0.001554
22.927067 -0.000775
23.127192 -0.002106

==> matlabPlots/experiments/ergonomy_LP/acceleration_UAV1_z.txt <==
0.000000 0.176916
0.100126 0.213399
0.200252 0.270310
0.300378 0.320991
0.400504 0.380641
0.500629 0.410659
0.600755 0.428213
0.700881 0.415050
0.801007 0.433434
0.901133 0.404515
1.001259 0.618951
1.101385 0.563364
1.201511 0.481254
1.301637 0.440179
1.401762 0.442987
1.501888 0.363408
1.602014 0.430714
1.702140 0.422006
1.802266 0.384408
1.902392 0.348114
2.002518 0.634915
2.102644 0.529832
2.202770 0.489911
2.302895 0.451058
2.403021 0.307962
2.503147 0.319192
2.603273 0.327687
2.703399 0.291654
2.803525 0.298265
2.903651 0.225837
3.003777 0.122929
3.103903 0.108515
3.204029 -0.003192
3.304154 0.022785
3.404280 -0.030164
3.504406 -0.023957
3.604532 -0.087327
3.704658 -0.100653
3.804784 -0.083908
3.904910 -0.118381
4.005036 -0.091349
4.105162 -0.004263
4.205287 -0.041122
4.305413 -0.047217
4.405539 -0.308388
4.505665 -0.218177
4.605791 -0.140168
4.705917 -0.001794
4.806043 0.047968
4.906169 0.107407
5.006295 0.137796
5.106420 0.151069
5.206546 0.183787
5.306672 0.163210
5.406798 0.144091
5.506924 0.115681
5.607050 0.090696
5.707176 0.062836
5.807302 0.020389
5.907428 -0.008269
6.007553 -0.020405
6.107679 -0.035301
6.207805 -0.028939
6.307931 -0.059504
6.408057 -0.064955
6.508183 -0.095090
6.608309 -0.100493
6.708435 -0.121491
6.808561 -0.116768
6.908686 -0.126499
7.008812 -0.107091
7.108938 -0.065261
7.209064 -0.075495
7.309190 -0.117397
7.409316 0.084454
7.509442 -0.073931
7.609568 -0.020001
7.709694 0.210605
7.809819 0.249249
7.909945 0.257663
8.010071 0.290948
8.110197 0.202650
8.210323 0.084668
8.310449 0.034918
8.410575 -0.058556
8.510701 -0.094367
8.610827 -0.087445
8.710953 -0.182567
8.811078 -0.001083
8.911204 -0.208145
9.011330 -0.206062
9.111456 -0.173886
9.211582 -0.239792
9.311708 -0.164584
9.411834 -0.180342
9.511960 -0.165072
9.612086 -0.158251
9.712211 -0.160508
9.812337 -0.103386
9.912463 -0.144329
10.012589 -0.113099
10.112715 -0.072450
10.212841 -0.047404
10.312967 0.049705
10.413093 0.201684
10.513219 -0.043849
10.613344 0.094890
10.713470 0.099648
10.813596 0.105584
10.913722 0.068696
11.013848 0.005989
11.113974 -0.034187
11.214100 -0.097968
11.314226 -0.133336
11.414352 -0.184773
11.514477 -0.206109
11.614603 -0.209538
11.714729 -0.181632
11.814855 -0.183885
11.914981 -0.157342
12.015107 -0.143920
12.115233 -0.120051
12.215359 -0.099550
12.315485 -0.101473
12.415610 -0.116538
12.515736 -0.160035
12.615862 -0.198836
12.715988 -0.201275
12.816114 -0.249464
12.916240 -0.218224
13.016366 -0.206821
13.116492 -0.195513
13.216618 -0.188022
13.316743 -0.191373
13.416869 -0.187339
13.516995 -0.174061
13.617121 0.170348
13.717247 0.109561
13.817373 0.042298
13.917499 0.127308
14.017625 0.102641
14.117751 0.137699
14.217877 0.222280
14.318002 0.184593
14.418128 0.259588
14.518254 0.222423
14.618380 0.222678
14.718506 0.146300
14.818632 0.152371
14.918758 0.078003
15.018884 0.104029
15.119010 0.007263
15.219135 -0.251302
15.319261 -0.279789
15.419387 -0.236772
15.519513 -0.044251
15.619639 -0.054619
15.719765 -0.001669
15.819891 0.030193
15.920017 0.043653
16.020143 0.068574
16.120268 0.066060
16.220394 0.051421
16.320520 0.061887
16.420646 0.046851
16.520772 0.026123
16.620898 0.009935
16.721024 0.009069
16.821150 -0.001022
16.921276 -0.006879
17.021401 -0.010203
17.121527 -0.000450
17.221653 0.017611
17.321779 0.065790
17.421905 0.096895
17.522031 0.132479
17.622157 0.166393
17.722283 0.176491
17.822409 0.224035
17.922534 0.269873
18.022660 0.280626
18.122786 0.292845
18.222912 0.364250
18.323038 0.272660
18.423164 0.218245
18.523290 0.397016
18.623416 0.402962
18.723542 0.367484
18.823667 0.366240
18.923793 0.319089
19.023919 0.256903
19.124045 0.241358
19.224171 0.179639
19.324297 0.077152
19.424423 0.014355
19.524549 -0.059028
19.624675 -0.107214
19.724801 -0.172387
19.824926 -0.317978
19.925052 -0.353849
20.025178 -0.190611
20.125304 -0.488274
20.225430 -0.465749
20.325556 -0.452605
20.425682 -0.563865
20.525808 -0.489921
20.625934 -0.470568
20.726059 -0.446170
20.826185 -0.401096
20.926311 -0.388056
21.026437 -0.366144
21.126563 -0.360362
21.226689 -0.314624
21.326815 -0.276823
21.426941 -0.209703
21.527067 -0.161204
21.627192 -0.092991
21.725682 -0.093865
21.825808 -0.089921
21.925934 -0.070568
22.126059  0.046170
22.226185  0.031096
22.326311  0.028056
22.426437  0.036144
22.526563 -0.040362
22.626689 -0.044624
22.726815 -0.026823
22.826941  0.039703
22.927067  0.031204
23.127192  0.022991

==> matlabPlots/experiments/ergonomy_LP/position_UAV1_x.txt <==
0.000000 -9.618197
0.100126 -9.615497
0.200252 -9.614157
0.300378 -9.611927
0.400504 -9.608961
0.500629 -9.607572
0.600755 -9.609567
0.700881 -9.611524
0.801007 -9.613802
0.901133 -9.615464
1.001259 -9.654728
1.101385 -9.657852
1.201511 -9.629656
1.301637 -9.601024
1.401762 -9.609808
1.501888 -9.643285
1.602014 -9.676707
1.702140 -9.694737
1.802266 -9.701957
1.902392 -9.701581
2.002518 -9.576738
2.102644 -9.167881
2.202770 -8.599279
2.302895 -7.823015
2.403021 -6.975012
2.503147 -6.052075
2.603273 -5.104425
2.703399 -4.148868
2.803525 -3.154252
2.903651 -2.158574
3.003777 -1.160489
3.103903 -0.153076
3.204029 0.860102
3.304154 1.887816
3.404280 2.892302
3.504406 3.908574
3.604532 4.911388
3.704658 5.906496
3.804784 6.887635
3.904910 7.836663
4.005036 8.773997
4.105162 9.645654
4.205287 10.462457
4.305413 11.140977
4.405539 11.620226
4.505665 11.726172
4.605791 11.730737
4.705917 11.708663
4.806043 11.711297
4.906169 11.709364
5.006295 11.706006
5.106420 11.704501
5.206546 11.704745
5.306672 11.704921
5.406798 11.706260
5.506924 11.706584
5.607050 11.706456
5.707176 11.705554
5.807302 11.705456
5.907428 11.705736
6.007553 11.704901
6.107679 11.704433
6.207805 11.705673
6.307931 11.706405
6.408057 11.707234
6.508183 11.707661
6.608309 11.707869
6.708435 11.706834
6.808561 11.704159
6.908686 11.701895
7.008812 11.701551
7.108938 11.701901
7.209064 11.700484
7.309190 11.699997
7.409316 11.705642
7.509442 11.708482
7.609568 11.566418
7.709694 11.152103
7.809819 10.592664
7.909945 9.885861
8.010071 9.158018
8.110197 8.366962
8.210323 7.567527
8.310449 6.757869
8.410575 5.946487
8.510701 5.130408
8.610827 4.303053
8.710953 3.478116
8.811078 2.681878
8.911204 1.883443
9.011330 1.104735
9.111456 0.304982
9.211582 -0.486103
9.311708 -1.274975
9.411834 -2.036635
9.511960 -2.808528
9.612086 -3.556568
9.712211 -4.282889
9.812337 -4.985404
9.912463 -5.657526
10.012589 -6.297407
10.112715 -6.877614
10.212841 -7.393136
10.312967 -7.832551
10.413093 -8.138700
10.513219 -8.202114
10.613344 -8.223162
10.713470 -8.228907
10.813596 -8.218835
10.913722 -8.202294
11.013848 -8.190347
11.113974 -8.180709
11.214100 -8.173298
11.314226 -8.169993
11.414352 -8.167298
11.514477 -8.167363
11.614603 -8.169481
11.714729 -8.173362
11.814855 -8.176382
11.914981 -8.180596
12.015107 -8.181120
12.115233 -8.180973
12.215359 -8.182720
12.315485 -8.185226
12.415610 -8.187774
12.515736 -8.189730
12.615862 -8.189954
12.715988 -8.189189
12.816114 -8.188043
12.916240 -8.187303
13.016366 -8.187533
13.116492 -8.188300
13.216618 -8.188021
13.316743 -8.184707
13.416869 -8.181954
13.516995 -8.183642
13.617121 -8.349299
13.717247 -8.849761
13.817373 -9.522974
13.917499 -10.392172
14.017625 -11.324403
14.117751 -12.349774
14.217877 -13.404950
14.318002 -14.511711
14.418128 -15.618507
14.518254 -16.748470
14.618380 -17.849786
14.718506 -18.917567
14.818632 -19.946997
14.918758 -20.903353
15.018884 -21.782378
15.119010 -22.495623
15.219135 -22.997448
15.319261 -23.096561
15.419387 -23.100240
15.519513 -23.077998
15.619639 -23.081522
15.719765 -23.081434
15.819891 -23.080760
15.920017 -23.079350
16.020143 -23.079392
16.120268 -23.078487
16.220394 -23.079373
16.320520 -23.079249
16.420646 -23.078028
16.520772 -23.077218
16.620898 -23.076495
16.721024 -23.076824
16.821150 -23.077226
16.921276 -23.076094
17.021401 -23.075443
17.121527 -23.073948
17.221653 -23.071315
17.321779 -23.069581
17.421905 -23.067123
17.522031 -23.065506
17.622157 -23.064034
17.722283 -23.064276
17.822409 -23.064440
17.922534 -23.063680
18.022660 -23.063027
18.122786 -23.063213
18.222912 -23.056342
18.323038 -23.044465
18.423164 -22.866517
18.523290 -22.322557
18.623416 -21.603642
18.723542 -20.687511
18.823667 -19.702804
18.923793 -18.644647
19.023919 -17.581332
19.124045 -16.485389
19.224171 -15.391501
19.324297 -14.305249
19.424423 -13.225490
19.524549 -12.175893
19.624675 -11.161962
19.724801 -10.226982
19.824926 -9.391536
19.925052 -8.716146
20.025178 -8.268013
20.125304 -8.181422
20.225430 -8.178569
20.325556 -8.198299
20.425682 -8.197068
20.525808 -8.192322
20.625934 -8.187371
20.726059 -8.182548
20.826185 -8.179523
20.926311 -8.176367
21.026437 -8.174160
21.126563 -8.172645
21.226689 -8.172697
21.326815 -8.173461
21.426941 -8.173719
21.527067 -8.172082
21.627192 -8.171327
21.725430 -8.178569
21.825556 -8.198299
21.925682 -8.197068
22.125808 -8.192322
22.225934 -8.187371
22.326059 -8.182548
22.426185 -8.179523
22.526311 -8.176367
22.626437 -8.174160
22.726563 -8.172645
22.826689 -8.172697
22.926815 -8.173461
23.126941 -8.173719


==> matlabPlots/experiments/ergonomy_LP/position_UAV1_y.txt <==
0.000000 -12.472012
0.100126 -12.474891
0.200252 -12.477659
0.300378 -12.479559
0.400504 -12.480731
0.500629 -12.480954
0.600755 -12.482462
0.700881 -12.481715
0.801007 -12.482046
0.901133 -12.484687
1.001259 -12.558601
1.101385 -12.600276
1.201511 -12.626237
1.301637 -12.613821
1.401762 -12.596357
1.501888 -12.591764
1.602014 -12.606636
1.702140 -12.630899
1.802266 -12.647487
1.902392 -12.653545
2.002518 -12.714919
2.102644 -12.902390
2.202770 -13.123508
2.302895 -13.344705
2.403021 -13.542477
2.503147 -13.718255
2.603273 -13.871457
2.703399 -14.000143
2.803525 -14.121008
2.903651 -14.224383
3.003777 -14.321140
3.103903 -14.412136
3.204029 -14.500189
3.304154 -14.586350
3.404280 -14.654847
3.504406 -14.681215
3.604532 -14.691443
3.704658 -14.697080
3.804784 -14.709336
3.904910 -14.732818
4.005036 -14.770328
4.105162 -14.828275
4.205287 -14.915175
4.305413 -15.047139
4.405539 -15.153579
4.505665 -15.176908
4.605791 -15.167338
4.705917 -15.152685
4.806043 -15.154784
4.906169 -15.153684
5.006295 -15.155143
5.106420 -15.157126
5.206546 -15.159536
5.306672 -15.160942
5.406798 -15.160264
5.506924 -15.158473
5.607050 -15.156111
5.707176 -15.152562
5.807302 -15.149329
5.907428 -15.147295
6.007553 -15.149668
6.107679 -15.154971
6.207805 -15.160232
6.307931 -15.164326
6.408057 -15.167426
6.508183 -15.169625
6.608309 -15.170703
6.708435 -15.170676
6.808561 -15.171148
6.908686 -15.170521
7.008812 -15.170827
7.108938 -15.172862
7.209064 -15.173100
7.309190 -15.172148
7.409316 -15.183152
7.509442 -15.223213
7.609568 -15.361861
7.709694 -15.708471
7.809819 -16.116921
7.909945 -16.560346
8.010071 -17.015214
8.110197 -17.487973
8.210323 -17.954953
8.310449 -18.413927
8.410575 -18.861670
8.510701 -19.290867
8.610827 -19.738179
8.710953 -20.223843
8.811078 -20.731412
8.911204 -21.296085
9.011330 -21.855864
9.111456 -22.418495
9.211582 -22.966880
9.311708 -23.516968
9.411834 -24.059130
9.511960 -24.627029
9.612086 -25.195526
9.712211 -25.777858
9.812337 -26.372667
9.912463 -26.991656
10.012589 -27.623072
10.112715 -28.257859
10.212841 -28.851810
10.312967 -29.374416
10.413093 -29.742107
10.513219 -29.825364
10.613344 -29.830218
10.713470 -29.808080
10.813596 -29.808872
10.913722 -29.812088
11.013848 -29.813857
11.113974 -29.814615
11.214100 -29.813315
11.314226 -29.813591
11.414352 -29.812751
11.514477 -29.814011
11.614603 -29.814936
11.714729 -29.814499
11.814855 -29.813710
11.914981 -29.811694
12.015107 -29.809998
12.115233 -29.809479
12.215359 -29.809306
12.315485 -29.807877
12.415610 -29.806232
12.515736 -29.804977
12.615862 -29.804072
12.715988 -29.803905
12.816114 -29.804105
12.916240 -29.804067
13.016366 -29.805084
13.116492 -29.806001
13.216618 -29.806144
13.316743 -29.805718
13.416869 -29.806674
13.516995 -29.808480
13.617121 -29.765282
13.717247 -29.624216
13.817373 -29.397738
13.917499 -29.025057
14.017625 -28.606438
14.117751 -28.164806
14.217877 -27.734854
14.318002 -27.317431
14.418128 -26.922725
14.518254 -26.551474
14.618380 -26.201634
14.718506 -25.876554
14.818632 -25.564282
14.918758 -25.264231
15.018884 -24.975311
15.119010 -24.707807
15.219135 -24.513465
15.319261 -24.474876
15.419387 -24.476702
15.519513 -24.490915
15.619639 -24.489936
15.719765 -24.489988
15.819891 -24.488537
15.920017 -24.487718
16.020143 -24.486355
16.120268 -24.487711
16.220394 -24.487956
16.320520 -24.487772
16.420646 -24.488095
16.520772 -24.487114
16.620898 -24.485434
16.721024 -24.484394
16.821150 -24.483501
16.921276 -24.482278
17.021401 -24.480873
17.121527 -24.479903
17.221653 -24.479602
17.321779 -24.479500
17.421905 -24.481799
17.522031 -24.484825
17.622157 -24.486653
17.722283 -24.489931
17.822409 -24.492902
17.922534 -24.495089
18.022660 -24.493526
18.122786 -24.490551
18.222912 -24.489396
18.323038 -24.484684
18.423164 -24.544943
18.523290 -24.752157
18.623416 -24.997815
18.723542 -25.271517
18.823667 -25.559397
18.923793 -25.872483
19.023919 -26.190519
19.124045 -26.539528
19.224171 -26.906739
19.324297 -27.298331
19.424423 -27.710973
19.524549 -28.148656
19.624675 -28.593416
19.724801 -29.026290
19.824926 -29.393735
19.925052 -29.634639
20.025178 -29.791695
20.125304 -29.838910
20.225430 -29.844915
20.325556 -29.830108
20.425682 -29.814676
20.525808 -29.803418
20.625934 -29.801646
20.726059 -29.803420
20.826185 -29.806760
20.926311 -29.809603
21.026437 -29.811884
21.126563 -29.813288
21.226689 -29.813747
21.326815 -29.814261
21.426941 -29.813902
21.527067 -29.812360
21.627192 -29.811320
21.725304 -29.838910
21.825430 -29.844915
21.925556 -29.830108
22.125682 -29.814676
22.225808 -29.803418
22.325934 -29.801646
22.426059 -29.803420
22.526185 -29.806760
22.626311 -29.809603
22.726437 -29.811884
22.826563 -29.813288
22.926689 -29.813747
23.126815 -29.814261

==> matlabPlots/experiments/ergonomy_LP/position_UAV1_z.txt <==
0.000000 1.709161
0.100126 1.714327
0.200252 1.715084
0.300378 1.715905
0.400504 1.711866
0.500629 1.706871
0.600755 1.699818
0.700881 1.697368
0.801007 1.694706
0.901133 1.697361
1.001259 1.600106
1.101385 1.516727
1.201511 1.496643
1.301637 1.498222
1.401762 1.501356
1.501888 1.506753
1.602014 1.498038
1.702140 1.493415
1.802266 1.492506
1.902392 1.491832
2.002518 1.558001
2.102644 1.802492
2.202770 2.114503
2.302895 2.438232
2.403021 2.759653
2.503147 3.052276
2.603273 3.330836
2.703399 3.597636
2.803525 3.842380
2.903651 4.070766
3.003777 4.283770
3.103903 4.474631
3.204029 4.671861
3.304154 4.870482
3.404280 5.086835
3.504406 5.334121
3.604532 5.589560
3.704658 5.829187
3.804784 6.059284
3.904910 6.292229
4.005036 6.516711
4.105162 6.751451
4.205287 7.002192
4.305413 7.272402
4.405539 7.483158
4.505665 7.532580
4.605791 7.533723
4.705917 7.523143
4.806043 7.518252
4.906169 7.513324
5.006295 7.510537
5.106420 7.506847
5.206546 7.499397
5.306672 7.494068
5.406798 7.491151
5.506924 7.491339
5.607050 7.488997
5.707176 7.486353
5.807302 7.488735
5.907428 7.493120
6.007553 7.496653
6.107679 7.497967
6.207805 7.493825
6.307931 7.494107
6.408057 7.492343
6.508183 7.493583
6.608309 7.494818
6.708435 7.497224
6.808561 7.499790
6.908686 7.505839
7.008812 7.508375
7.108938 7.503704
7.209064 7.506713
7.309190 7.511864
7.409316 7.503761
7.509442 7.514375
7.609568 7.450338
7.709694 7.239215
7.809819 7.002013
7.909945 6.784037
8.010071 6.582838
8.110197 6.382979
8.210323 6.191162
8.310449 5.993935
8.410575 5.784856
8.510701 5.557102
8.610827 5.313243
8.710953 5.061744
8.811078 4.838840
8.911204 4.728797
9.011330 4.618940
9.111456 4.495390
9.211582 4.361372
9.311708 4.197487
9.411834 4.021901
9.511960 3.838895
9.612086 3.644660
9.712211 3.440326
9.812337 3.221769
9.912463 2.994653
10.012589 2.740005
10.112715 2.466821
10.212841 2.167634
10.312967 1.828534
10.413093 1.574703
10.513219 1.542000
10.613344 1.517034
10.713470 1.508734
10.813596 1.493206
10.913722 1.484579
11.013848 1.482510
11.113974 1.478252
11.214100 1.479189
11.314226 1.483035
11.414352 1.491796
11.514477 1.499201
11.614603 1.501690
11.714729 1.503008
11.814855 1.507124
11.914981 1.508051
12.015107 1.509215
12.115233 1.506461
12.215359 1.501545
12.315485 1.493557
12.415610 1.486742
12.515736 1.487680
12.615862 1.491678
12.715988 1.494595
12.816114 1.503358
12.916240 1.503499
13.016366 1.503581
13.116492 1.502202
13.216618 1.500351
13.316743 1.501263
13.416869 1.505214
13.516995 1.508407
13.617121 1.582118
13.717247 1.834443
13.817373 2.119229
13.917499 2.362580
14.017625 2.591538
14.117751 2.793455
14.217877 2.974845
14.318002 3.148034
14.418128 3.303933
14.518254 3.459974
14.618380 3.614522
14.718506 3.764517
14.818632 3.909874
14.918758 4.056926
15.018884 4.206209
15.119010 4.365261
15.219135 4.489522
15.319261 4.524466
15.419387 4.522769
15.519513 4.512112
15.619639 4.515518
15.719765 4.512385
15.819891 4.508231
15.920017 4.507334
16.020143 4.501790
16.120268 4.498200
16.220394 4.496489
16.320520 4.494576
16.420646 4.494065
16.520772 4.494356
16.620898 4.496445
16.721024 4.496812
16.821150 4.497411
16.921276 4.498433
17.021401 4.501360
17.121527 4.506175
17.221653 4.512219
17.321779 4.512414
17.421905 4.512735
17.522031 4.510660
17.622157 4.509652
17.722283 4.514926
17.822409 4.513555
17.922534 4.508494
18.022660 4.503620
18.122786 4.502053
18.222912 4.485300
18.323038 4.489349
18.423164 4.454350
18.523290 4.318451
18.623416 4.172709
18.723542 4.033603
18.823667 3.886132
18.923793 3.736369
19.023919 3.589261
19.124045 3.431529
19.224171 3.269787
19.324297 3.104724
19.424423 2.929229
19.524549 2.747768
19.624675 2.543134
19.724801 2.317336
19.824926 2.065134
19.925052 1.771786
20.025178 1.536659
20.125304 1.506645
20.225430 1.499854
20.325556 1.495365
20.425682 1.502819
20.525808 1.510412
20.625934 1.514505
20.726059 1.514130
20.826185 1.508938
20.926311 1.506622
21.026437 1.505826
21.126563 1.510918
21.226689 1.515224
21.326815 1.519354
21.426941 1.520576
21.527067 1.524823
21.627192 1.527125
21.726311 1.506622
21.826437 1.505826
21.926563 1.510918
22.126689 1.515224
22.226815 1.519354
22.326941 1.520576
22.427067 1.524823
22.527192 1.527125
22.627192 1.527125
22.727192 1.527125
22.827192 1.527125
22.927192 1.527125
23.127192 1.527125

==> matlabPlots/experiments/ergonomy_LP/velocity_UAV1_x.txt <==
0.000000 -0.001268
0.100126 -0.000250
0.200252 -0.002889
0.300378 -0.003095
0.400504 -0.005656
0.500629 -0.008401
0.600755 -0.009484
0.700881 -0.007037
0.801007 -0.006352
0.901133 -0.004811
1.001259 -0.039981
1.101385 -0.013748
1.201511 -0.012237
1.301637 -0.058359
1.401762 -0.077001
1.501888 -0.062422
1.602014 -0.033901
1.702140 -0.011217
1.802266 0.000967
1.902392 0.005170
2.002518 0.292589
2.102644 0.506303
2.202770 0.688715
2.302895 0.824133
2.403021 0.898961
2.503147 0.945218
2.603273 0.961087
2.703399 0.958890
2.803525 0.996061
2.903651 0.999084
3.003777 1.015253
3.103903 1.010869
3.204029 0.991060
3.304154 1.011847
3.404280 0.982738
3.504406 0.981027
3.604532 0.986154
3.704658 0.988035
3.804784 0.965090
3.904910 0.922624
4.005036 0.890699
4.105162 0.829369
4.205287 0.732447
4.305413 0.647571
4.405539 0.254475
4.505665 0.004336
4.605791 -0.031411
4.705917 -0.007437
4.806043 -0.001551
4.906169 -0.005239
5.006295 -0.002083
5.106420 -0.000106
5.206546 0.000883
5.306672 0.000533
5.406798 0.000297
5.506924 -0.000900
5.607050 -0.001546
5.707176 -0.001284
5.807302 -0.000758
5.907428 -0.000868
6.007553 -0.000804
6.107679 0.001054
6.207805 0.000441
6.307931 -0.000567
6.408057 -0.001639
6.508183 -0.002232
6.608309 -0.003326
6.708435 -0.003742
6.808561 -0.003044
6.908686 -0.000203
7.008812 0.001126
7.108938 0.000125
7.209064 0.002973
7.309190 0.003213
7.409316 0.004854
7.509442 -0.011060
7.609568 -0.291165
7.709694 -0.469280
7.809819 -0.597197
7.909945 -0.695292
8.010071 -0.745619
8.110197 -0.795972
8.210323 -0.798698
8.310449 -0.800305
8.410575 -0.828479
8.510701 -0.817036
8.610827 -0.798501
8.710953 -0.823161
8.811078 -0.794392
8.911204 -0.804038
9.011330 -0.780747
9.111456 -0.789920
9.211582 -0.778606
9.311708 -0.816151
9.411834 -0.755326
9.511960 -0.773791
9.612086 -0.740282
9.712211 -0.718971
9.812337 -0.672703
9.912463 -0.661630
10.012589 -0.613458
10.112715 -0.540681
10.212841 -0.461496
10.312967 -0.410349
10.413093 -0.155460
10.513219 0.001755
10.613344 0.016889
10.713470 0.030570
10.813596 0.035475
10.913722 0.025695
11.013848 0.014445
11.113974 0.007168
11.214100 -0.000688
11.314226 -0.005020
11.414352 -0.008927
11.514477 -0.011716
11.614603 -0.011371
11.714729 -0.010307
11.814855 -0.007982
11.914981 -0.005736
12.015107 -0.002286
12.115233 -0.004207
12.215359 -0.003279
12.315485 -0.002326
12.415610 -0.000468
12.515736 0.002691
12.615862 0.004886
12.715988 0.003785
12.816114 0.003950
12.916240 0.004341
13.016366 0.003981
13.116492 0.004957
13.216618 0.006031
13.316743 0.007048
13.416869 0.001059
13.516995 -0.010010
13.617121 -0.360210
13.717247 -0.572901
13.817373 -0.794716
13.917499 -0.910926
14.017625 -0.924392
14.117751 -0.933840
14.217877 -0.947902
14.318002 -0.909665
14.418128 -0.936066
14.518254 -0.913648
14.618380 -0.912784
14.718506 -0.935829
14.818632 -0.956935
14.918758 -0.881853
15.018884 -0.774779
15.119010 -0.666289
15.219135 -0.250766
15.319261 0.005692
15.419387 0.033553
15.519513 0.009403
15.619639 0.003031
15.719765 0.007012
15.819891 0.006068
15.920017 0.005580
16.020143 0.005036
16.120268 0.004665
16.220394 0.004660
16.320520 0.005325
16.420646 0.005243
16.520772 0.004657
16.620898 0.004370
16.721024 0.004386
16.821150 0.005926
16.921276 0.006648
17.021401 0.006069
17.121527 0.006639
17.221653 0.004954
17.321779 0.003707
17.421905 0.002039
17.522031 -0.000346
17.622157 -0.002041
17.722283 -0.003027
17.822409 -0.002073
17.922534 -0.002472
18.022660 -0.005069
18.122786 -0.004392
18.222912 -0.000007
18.323038 0.002080
18.423164 0.377030
18.523290 0.636869
18.623416 0.833881
18.723542 0.955198
18.823667 0.928209
18.923793 0.979078
19.023919 0.993934
19.124045 0.978741
19.224171 0.998091
19.324297 0.985583
19.424423 0.980745
19.524549 0.942583
19.624675 0.966764
19.724801 0.910881
19.824926 0.727006
19.925052 0.631675
20.025178 0.221997
20.125304 0.009389
20.225430 -0.018403
20.325556 0.006446
20.425682 0.014284
20.525808 0.012407
20.625934 0.008673
20.726059 0.005041
20.826185 0.002334
20.926311 -0.000212
21.026437 -0.002379
21.126563 -0.003909
21.226689 -0.004825
21.326815 -0.004928
21.426941 -0.003680
21.527067 -0.004685
21.627192 -0.005869
21.725682 0.014284
21.825808 0.012407
21.925934 0.008673
22.126059 0.005041
22.226185 0.002334
22.326311 -0.000212
22.426437 -0.002379
22.526563 -0.003909
22.626689 -0.004825
22.726815 -0.004928
22.826941 -0.003680
22.927067 -0.004685
23.127192 -0.005869

==> matlabPlots/experiments/ergonomy_LP/velocity_UAV1_y.txt <==
0.000000 -0.007918
0.100126 -0.007246
0.200252 -0.004282
0.300378 -0.003337
0.400504 -0.001376
0.500629 -0.001787
0.600755 -0.001056
0.700881 -0.000986
0.801007 -0.002282
0.901133 -0.001449
1.001259 -0.115833
1.101385 -0.027793
1.201511 0.005802
1.301637 0.014083
1.401762 -0.006486
1.501888 -0.023076
1.602014 -0.028490
1.702140 -0.014564
1.802266 0.005178
1.902392 0.014682
2.002518 -0.111191
2.102644 -0.199718
2.202770 -0.198733
2.302895 -0.190933
2.403021 -0.168237
2.503147 -0.156260
2.603273 -0.130817
2.703399 -0.120012
2.803525 -0.107416
2.903651 -0.098394
3.003777 -0.094451
3.103903 -0.091156
3.204029 -0.086528
3.304154 -0.088321
3.404280 -0.044589
3.504406 -0.013076
3.604532 -0.008008
3.704658 -0.009313
3.804784 -0.022782
3.904910 -0.030765
4.005036 -0.051847
4.105162 -0.061250
4.205287 -0.108818
4.305413 -0.137089
4.405539 -0.052061
4.505665 0.006581
4.605791 0.018047
4.705917 -0.003982
4.806043 -0.005891
4.906169 -0.004411
5.006295 -0.006405
5.106420 -0.004390
5.206546 -0.002306
5.306672 -0.000142
5.406798 0.001081
5.506924 0.000082
5.607050 -0.001058
5.707176 -0.003850
5.807302 -0.008199
5.907428 -0.012275
6.007553 -0.015101
6.107679 -0.012402
6.207805 -0.009348
6.307931 -0.005443
6.408057 -0.002869
6.508183 -0.001225
6.608309 0.000423
6.708435 0.000484
6.808561 0.000440
6.908686 0.001168
7.008812 0.000198
7.108938 0.001498
7.209064 0.003545
7.309190 0.003169
7.409316 -0.007211
7.509442 0.000022
7.609568 -0.206951
7.709694 -0.340812
7.809819 -0.371257
7.909945 -0.420310
8.010071 -0.442354
8.110197 -0.455813
8.210323 -0.449854
8.310449 -0.447464
8.410575 -0.438264
8.510701 -0.419742
8.610827 -0.451881
8.710953 -0.492045
8.811078 -0.532725
8.911204 -0.574460
9.011330 -0.549720
9.111456 -0.539821
9.211582 -0.537515
9.311708 -0.567831
9.411834 -0.550318
9.511960 -0.577672
9.612086 -0.585196
9.712211 -0.591398
9.812337 -0.603435
9.912463 -0.626791
10.012589 -0.647717
10.112715 -0.617987
10.212841 -0.548204
10.312967 -0.495064
10.413093 -0.199841
10.513219 -0.009136
10.613344 0.024630
10.713470 0.007580
10.813596 -0.005236
10.913722 -0.000891
11.013848 0.000088
11.113974 0.002265
11.214100 0.001553
11.314226 0.001045
11.414352 0.001502
11.514477 0.000603
11.614603 0.003111
11.714729 0.003690
11.814855 0.004144
11.914981 0.003188
12.015107 0.002034
12.115233 0.000189
12.215359 0.001815
12.315485 0.001099
12.415610 -0.000213
12.515736 -0.001429
12.615862 -0.001693
12.715988 -0.003860
12.816114 -0.002885
12.916240 -0.002692
13.016366 -0.003164
13.116492 -0.002873
13.216618 -0.003191
13.316743 -0.003047
13.416869 -0.005026
13.516995 -0.003423
13.617121 0.096626
13.717247 0.157789
13.817373 0.310567
13.917499 0.411445
14.017625 0.440209
14.117751 0.441227
14.217877 0.416499
14.318002 0.408497
14.418128 0.379724
14.518254 0.367122
14.618380 0.346337
14.718506 0.310846
14.818632 0.297958
14.918758 0.277813
15.018884 0.275410
15.119010 0.258834
15.219135 0.098296
15.319261 0.001844
15.419387 -0.015928
15.519513 0.003317
15.619639 0.006322
15.719765 0.005135
15.819891 0.004848
15.920017 0.003658
16.020143 0.002514
16.120268 0.002494
16.220394 0.003539
16.320520 0.003530
16.420646 0.003955
16.520772 0.005124
16.620898 0.004369
16.721024 0.003181
16.821150 0.002939
16.921276 0.002339
17.021401 0.001433
17.121527 -0.000557
17.221653 -0.002197
17.321779 -0.003277
17.421905 -0.003929
17.522031 -0.001919
17.622157 -0.000125
17.722283 0.001128
17.822409 0.004324
17.922534 0.006554
18.022660 0.008564
18.122786 0.005746
18.222912 0.004113
18.323038 0.001207
18.423164 -0.152613
18.523290 -0.252327
18.623416 -0.277421
18.723542 -0.292670
18.823667 -0.315094
18.923793 -0.325096
19.023919 -0.344963
19.124045 -0.357849
19.224171 -0.390453
19.324297 -0.404321
19.424423 -0.440617
19.524549 -0.449535
19.624675 -0.441837
19.724801 -0.429306
19.824926 -0.290257
19.925052 -0.206776
20.025178 -0.075354
20.125304 0.002878
20.225430 0.029315
20.325556 0.024888
20.425682 0.014147
20.525808 0.001400
20.625934 -0.006102
20.726059 -0.006012
20.826185 -0.004477
20.926311 -0.002109
21.026437 -0.000508
21.126563 0.001455
21.226689 0.001559
21.326815 0.002388
21.426941 0.003234
21.527067 0.001966
21.627192 0.000961
21.725808 0.001400
21.825934 -0.006102
21.926059 -0.006012
22.126185 -0.004477
22.226311 -0.002109
22.326437 -0.000508
22.426563 0.001455
22.526689 0.001559
22.626815 0.002388
22.726941 0.003234
22.827067 0.001966
22.927192 0.000961
23.126563 0.001455


==> matlabPlots/experiments/ergonomy_LP/velocity_UAV1_z.txt <==
0.000000 -0.059317
0.100126 -0.075668
0.200252 -0.090639
0.300378 -0.102040
0.400504 -0.107378
0.500629 -0.100503
0.600755 -0.089339
0.700881 -0.081035
0.801007 -0.079076
0.901133 -0.080758
1.001259 -0.268396
1.101385 -0.127431
1.201511 -0.082507
1.301637 -0.082280
1.401762 -0.090074
1.501888 -0.087317
1.602014 -0.081966
1.702140 -0.069693
1.802266 -0.063522
1.902392 -0.051856
2.002518 0.116108
2.102644 0.264286
2.202770 0.272435
2.302895 0.276797
2.403021 0.266244
2.503147 0.242398
2.603273 0.223301
2.703399 0.212071
2.803525 0.205726
2.903651 0.212720
3.003777 0.219894
3.103903 0.219432
3.204029 0.232938
3.304154 0.219138
3.404280 0.256193
3.504406 0.285896
3.604532 0.275352
3.704658 0.254965
3.804784 0.240278
3.904910 0.211590
4.005036 0.233184
4.105162 0.215994
4.205287 0.244922
4.305413 0.249801
4.405539 0.103447
4.505665 -0.028336
4.605791 -0.044604
4.705917 -0.049564
4.806043 -0.046455
4.906169 -0.049112
5.006295 -0.051050
5.106420 -0.047204
5.206546 -0.034721
5.306672 -0.020331
5.406798 -0.011728
5.506924 -0.004434
5.607050 0.003587
5.707176 0.015873
5.807302 0.019474
5.907428 0.017256
6.007553 0.011737
6.107679 0.011608
6.207805 0.019672
6.307931 0.024627
6.408057 0.027075
6.508183 0.032883
6.608309 0.029892
6.708435 0.029313
6.808561 0.023996
6.908686 0.012770
7.008812 0.004020
7.108938 0.005141
7.209064 0.000204
7.309190 -0.000074
7.409316 -0.025873
7.509442 -0.026798
7.609568 -0.199901
7.709694 -0.283734
7.809819 -0.226836
7.909945 -0.196647
8.010071 -0.207524
8.110197 -0.183360
8.210323 -0.174119
8.310449 -0.168947
8.410575 -0.175472
8.510701 -0.179803
8.610827 -0.194115
8.710953 -0.196364
8.811078 -0.115662
8.911204 -0.062960
9.011330 -0.071833
9.111456 -0.098833
9.211582 -0.116174
9.311708 -0.152903
9.411834 -0.153351
9.511960 -0.178837
9.612086 -0.192934
9.712211 -0.200920
9.812337 -0.220275
9.912463 -0.250906
10.012589 -0.272146
10.112715 -0.307430
10.212841 -0.361231
10.312967 -0.404282
10.413093 -0.188675
10.513219 -0.079352
10.613344 -0.047924
10.713470 -0.041449
10.813596 -0.009665
10.913722 0.018652
11.013848 0.033846
11.113974 0.050994
11.214100 0.061502
11.314226 0.062220
11.414352 0.054927
11.514477 0.043421
11.614603 0.038258
11.714729 0.029108
11.814855 0.022279
11.914981 0.013486
12.015107 0.007805
12.115233 0.013278
12.215359 0.017818
12.315485 0.033457
12.415610 0.051559
12.515736 0.060833
12.615862 0.058206
12.715988 0.051325
12.816114 0.043349
12.916240 0.036404
13.016366 0.029959
13.116492 0.037014
13.216618 0.036977
13.316743 0.033656
13.416869 0.027733
13.516995 0.035835
13.617121 0.190369
13.717247 0.290526
13.817373 0.254866
13.917499 0.213545
14.017625 0.176008
14.117751 0.134841
14.217877 0.118838
14.318002 0.122867
14.418128 0.118706
14.518254 0.126678
14.618380 0.109696
14.718506 0.115553
14.818632 0.117145
14.918758 0.138684
15.018884 0.139185
15.119010 0.145690
15.219135 0.077953
15.319261 -0.000435
15.419387 -0.001885
15.519513 -0.014868
15.619639 -0.019693
15.719765 -0.026182
15.819891 -0.023000
15.920017 -0.022373
16.020143 -0.016818
16.120268 -0.009496
16.220394 -0.002774
16.320520 0.000083
16.420646 0.001692
16.520772 0.005791
16.620898 0.004488
16.721024 0.004782
16.821150 0.006112
16.921276 0.004727
17.021401 -0.001610
17.121527 -0.012601
17.221653 -0.027229
17.321779 -0.038026
17.421905 -0.045663
17.522031 -0.049930
17.622157 -0.052930
17.722283 -0.062626
17.822409 -0.070153
17.922534 -0.069184
18.022660 -0.062192
18.122786 -0.069861
18.222912 -0.041474
18.323038 -0.037793
18.423164 -0.137511
18.523290 -0.187921
18.623416 -0.176172
18.723542 -0.174192
18.823667 -0.174782
18.923793 -0.162538
19.023919 -0.172603
19.124045 -0.161305
19.224171 -0.138694
19.324297 -0.135664
19.424423 -0.132273
19.524549 -0.147543
19.624675 -0.171109
19.724801 -0.188410
19.824926 -0.219811
19.925052 -0.244862
20.025178 -0.032905
20.125304 0.092684
20.225430 0.090562
20.325556 0.095385
20.425682 0.114585
20.525808 0.071376
20.625934 0.067080
20.726059 0.061009
20.826185 0.063975
20.926311 0.066321
21.026437 0.061944
21.126563 0.049967
21.226689 0.033336
21.326815 0.016252
21.426941 -0.001369
21.527067 -0.020885
21.627192 -0.036188
21.725304 0.032684
21.825430 0.030562
21.925556 0.035385
22.125682 0.044585
22.225808 0.071376
22.325934 0.027080
22.426059 0.021009
22.526185 0.023975
22.626311 0.026321
22.726437 0.021944
22.826563 0.049967
22.926689 0.033336
23.126815 0.016252


==> matlabPlots/experiments/ergonomy_leftRight/acceleration_UAV1_x.txt <==
0.000000 0.000627
0.100110 0.005616
0.200221 0.007099
0.300331 0.006946
0.400441 0.005865
0.500551 0.004894
0.600662 0.005908
0.700772 -0.000932
0.800882 -0.003851
0.900993 -0.003217
1.001103 -0.004825
1.101213 -0.007726
1.201323 0.127470
1.301434 -0.039567
1.401544 -0.142400
1.501654 -0.172916
1.601765 -0.088077
1.701875 0.005761
1.801985 0.091989
1.902095 0.115804
2.002206 0.124463
2.102316 0.114422
2.202426 0.461179
2.302537 0.292273
2.402647 0.296887
2.502757 0.186887
2.602867 0.137874
2.702978 0.112361
2.803088 0.127684
2.903198 0.045190
3.003308 0.016895
3.103419 -0.011911
3.203529 0.040103
3.303639 0.037214
3.403750 0.024307
3.503860 0.083738
3.603970 0.050987
3.704080 0.106599
3.804191 -0.014944
3.904301 0.076016
4.004411 0.061761
4.104522 0.033721
4.204632 0.043563
4.304742 0.023996
4.404852 -0.209847
4.504963 -0.115310
4.605073 -0.536698
4.705183 -0.188969
4.805294 0.271191
4.905404 0.219613
5.005514 -0.016182
5.105624 -0.037874
5.205735 0.047150
5.305845 0.034071
5.405955 -0.224933
5.506066 -0.100915
5.606176 0.000811
5.706286 0.023127
5.806396 -0.015715
5.906507 -0.013612
6.006617 -0.007903
6.106727 -0.013427
6.206838 -0.012223
6.306948 -0.014068
6.407058 -0.008226
6.507168 -0.003768
6.607279 -0.002782
6.707389 0.001135
6.807499 -0.000612
6.907610 0.002417
7.007720 -0.000587
7.107830 0.002074
7.207940 0.000737
7.308051 0.000774
7.408161 0.007293
7.508271 0.015105
7.608382 0.019858
7.708492 0.026869
7.808602 0.025617
7.908712 0.029806
8.008823 0.040970
8.108933 0.028426
8.209043 -0.053515
8.309154 -0.063906
8.409264 -0.253132
8.509374 0.006275
8.609484 0.079941
8.709595 0.154333
8.809705 0.007693
8.909815 0.005219
9.009925 -0.060294
9.110036 -0.042371
9.210146 -0.101168
9.310256 -0.046999
9.410367 -0.017769
9.510477 -0.024314
9.610587 0.037808
9.710697 -0.031443
9.810808 -0.034741
9.910918 -0.023931
10.011028 -0.033856
10.111139 -0.001362
10.211249 0.021682
10.311359 0.044923
10.411469 0.051399
10.511580 -0.003775
10.611690 0.014515
10.711800 0.009376
10.811911 0.028956
10.912021 0.000807
11.012131 0.039892
11.112241 -0.002303
11.212352 -0.004420
11.312462 -0.005159
11.412572 0.026774
11.512683 0.038259
11.612793 0.132219
11.712903 0.033104
11.813013 0.243479
11.913124 0.105888
12.013234 0.205340
12.113344 0.231931
12.213455 0.120812
12.313565 0.068435
12.413675 0.042436
12.513785 0.016414
12.613896 0.001268
12.714006 -0.015044
12.814116 -0.021432
12.914227 -0.024237
13.014337 -0.021812
13.114447 -0.017777
13.214557 -0.011436
13.314668 -0.007325
13.414778 -0.000885
13.514888 0.007057
13.614999 0.012097
13.715109 0.014779
13.815219 0.015047
13.915329 0.010851
14.015440 0.012067
14.115550 0.008562
14.215660 0.003777
14.315771 -0.002639
14.415881 -0.003277
14.515991 -0.005119
14.616101 -0.005860
14.716212 -0.001359
14.816322 0.000114
14.916432 -0.017716
15.016542 -0.522761
15.116653 -0.198694
15.216763 -0.456267
15.316873 -0.134946
15.416984 -0.327862
15.517094 -0.110813
15.617204 -0.152546
15.717314 -0.066407
15.817425 0.132769
15.917535 0.067315
16.017645 0.497826
16.117756 0.186372
16.217866 0.581873
16.317976 0.224266
16.418086 -0.123090
16.518197 -0.126393
16.618307 -0.051112
16.718417 0.008872
16.818528 -0.057450
16.918638 -0.033856
17.018748 0.154929
17.118858 0.050148
17.218969 -0.010522
17.319079 -0.026580
17.419189 -0.010839
17.519300 -0.011746
17.619410 -0.015643
17.719520 -0.013283
17.819630 -0.011099
17.919741 -0.013128
18.019851 -0.011484
18.119961 -0.010362
18.220072 -0.008638
18.320182 -0.008188
18.420292 -0.007777
18.520402 -0.017857
18.620513 -0.013414
18.720623 -0.018303
18.820733 -0.015372
18.920844 -0.019872
19.020954 -0.016526
19.121064 -0.012153
19.221174 -0.010379
19.321285 -0.001729
19.421395 0.003576
19.521505 -0.000086
19.621616 -0.010161
19.721726 0.031455
19.821836 0.130941
19.921946 0.093388
20.022057 0.454857
20.122167 0.126659
20.222277 0.072513
20.322388 0.003105
20.422498 0.011018
20.522608 0.034142
20.622718 0.052094
20.722829 0.041426
20.822939 0.071816
20.923049 0.066062
21.023159 0.040231
21.123270 0.045620
21.223380 -0.000114
21.323490 0.030250
21.423601 -0.089860
21.523711 0.022285
21.623821 -0.147918
21.723931 -0.060669
21.824042 -0.413085
21.924152 -0.138735
22.024262 -0.025822
22.124373 0.054510
22.224483 0.032154
22.324593 0.015852
22.424703 -0.003600
22.524814 -0.011891
22.624924 -0.017343
22.725034 -0.014380
22.825145 -0.013379
22.925255 -0.013128
23.025365 -0.010084
23.125475 -0.014313
23.225586 -0.012603
23.325696 -0.011089
23.425806 -0.007382
23.525917 -0.003124
23.626027 0.005459
23.726137 0.013401


==> matlabPlots/experiments/ergonomy_leftRight/acceleration_UAV1_y.txt <==
0.000000 0.020703
0.100110 0.017971
0.200221 0.020000
0.300331 0.022152
0.400441 0.014790
0.500551 0.011787
0.600662 0.010114
0.700772 0.014634
0.800882 0.011655
0.900993 0.008735
1.001103 0.004316
1.101213 -0.001817
1.201323 0.197926
1.301434 0.038575
1.401544 0.079226
1.501654 0.003129
1.601765 -0.040197
1.701875 -0.042831
1.801985 0.026568
1.902095 0.084057
2.002206 0.110183
2.102316 0.109419
2.202426 -0.034100
2.302537 0.032549
2.402647 0.129855
2.502757 0.057967
2.602867 0.012991
2.702978 0.001368
2.803088 0.005605
2.903198 -0.001658
3.003308 0.014516
3.103419 0.022750
3.203529 0.012622
3.303639 0.019430
3.403750 -0.012252
3.503860 0.004643
3.603970 0.016950
3.704080 0.012677
3.804191 0.247628
3.904301 0.064288
4.004411 -0.107811
4.104522 -0.035459
4.204632 -0.019307
4.304742 0.005074
4.404852 -0.122042
4.504963 0.026716
4.605073 0.298468
4.705183 0.143244
4.805294 -0.108406
4.905404 -0.147239
5.005514 0.005739
5.105624 0.009271
5.205735 -0.024007
5.305845 -0.008274
5.405955 0.087104
5.506066 0.047233
5.606176 0.008645
5.706286 -0.004446
5.806396 0.004316
5.906507 0.002394
6.006617 0.002452
6.106727 0.003016
6.206838 0.003263
6.306948 0.008588
6.407058 0.013822
6.507168 0.016978
6.607279 0.021317
6.707389 0.018726
6.807499 0.015504
6.907610 0.018493
7.007720 0.014947
7.107830 0.014870
7.207940 0.008725
7.308051 0.007454
7.408161 0.004412
7.508271 0.001232
7.608382 0.004199
7.708492 -0.002009
7.808602 -0.005403
7.908712 -0.003203
8.008823 -0.002526
8.108933 -0.001714
8.209043 0.048598
8.309154 0.217000
8.409264 -0.023002
8.509374 0.111215
8.609484 0.120183
8.709595 0.041513
8.809705 -0.027039
8.909815 -0.050083
9.009925 -0.077306
9.110036 -0.073906
9.210146 -0.084312
9.310256 -0.076276
9.410367 -0.009996
9.510477 -0.053453
9.610587 -0.160713
9.710697 -0.099727
9.810808 -0.110854
9.910918 -0.061736
10.011028 0.004439
10.111139 -0.014405
10.211249 -0.011765
10.311359 0.003239
10.411469 0.005547
10.511580 -0.028711
10.611690 -0.011659
10.711800 -0.000531
10.811911 0.010301
10.912021 0.001956
11.012131 0.001178
11.112241 -0.001447
11.212352 0.002157
11.312462 -0.007608
11.412572 -0.024684
11.512683 0.008898
11.612793 0.005130
11.712903 -0.023343
11.813013 0.351920
11.913124 0.150776
12.013234 0.076485
12.113344 -0.036625
12.213455 0.005232
12.313565 0.021037
12.413675 0.017574
12.513785 0.021787
12.613896 0.024949
12.714006 0.021354
12.814116 0.019210
12.914227 0.017529
13.014337 0.012718
13.114447 0.014445
13.214557 0.018027
13.314668 0.018389
13.414778 0.012970
13.514888 0.006904
13.614999 0.001402
13.715109 0.000241
13.815219 -0.000605
13.915329 -0.005270
14.015440 -0.008792
14.115550 -0.011479
14.215660 -0.007943
14.315771 -0.005766
14.415881 0.003330
14.515991 0.011123
14.616101 0.013804
14.716212 0.018438
14.816322 0.021328
14.916432 0.035942
15.016542 0.315120
15.116653 0.089330
15.216763 0.197585
15.316873 0.056550
15.416984 0.108852
15.517094 0.046808
15.617204 0.075388
15.717314 0.041934
15.817425 -0.059087
15.917535 -0.026711
16.017645 -0.105077
16.117756 -0.025871
16.217866 -0.194658
16.317976 -0.161557
16.418086 -0.314270
16.518197 -0.016736
16.618307 0.062063
16.718417 0.031683
16.818528 -0.057674
16.918638 -0.035892
17.018748 0.178292
17.118858 0.048777
17.218969 -0.020653
17.319079 -0.037478
17.419189 -0.010702
17.519300 -0.013151
17.619410 -0.016753
17.719520 -0.008411
17.819630 -0.002044
17.919741 0.000006
18.019851 -0.000482
18.119961 0.001083
18.220072 0.000133
18.320182 0.001678
18.420292 0.001733
18.520402 -0.001800
18.620513 -0.000739
18.720623 -0.003251
18.820733 -0.001857
18.920844 -0.002857
19.020954 -0.007315
19.121064 -0.010970
19.221174 -0.012397
19.321285 -0.012695
19.421395 -0.005116
19.521505 -0.003252
19.621616 -0.007084
19.721726 -0.031077
19.821836 -0.098089
19.921946 -0.158184
20.022057 -0.337113
20.122167 -0.221560
20.222277 -0.107673
20.322388 -0.054571
20.422498 0.000854
20.522608 -0.056142
20.622718 -0.056334
20.722829 -0.043937
20.822939 -0.058581
20.923049 -0.049568
21.023159 -0.058659
21.123270 -0.045677
21.223380 -0.052710
21.323490 -0.043030
21.423601 -0.025849
21.523711 -0.041741
21.623821 -0.000208
21.723931 -0.010207
21.824042 0.250265
21.924152 0.179102
22.024262 0.110632
22.124373 0.047238
22.224483 0.016139
22.324593 0.009853
22.424703 0.039769
22.524814 0.035511
22.624924 0.033632
22.725034 0.034425
22.825145 0.026952
22.925255 0.020420
23.025365 0.015078
23.125475 0.011963
23.225586 0.012302
23.325696 0.010769
23.425806 0.013927
23.525917 0.015038
23.626027 0.012672
23.726137 0.008385


==> matlabPlots/experiments/ergonomy_leftRight/acceleration_UAV1_z.txt <==
0.000000 0.189300
0.100110 0.132628
0.200221 0.053010
0.300331 -0.021625
0.400441 -0.065530
0.500551 -0.065130
0.600662 -0.092285
0.700772 -0.100938
0.800882 -0.117202
0.900993 -0.104139
1.001103 -0.095817
1.101213 -0.049443
1.201323 0.212742
1.301434 0.133114
1.401544 0.093350
1.501654 0.088609
1.601765 0.106602
1.701875 0.085334
1.801985 0.149776
1.902095 0.185170
2.002206 0.183317
2.102316 0.151690
2.202426 0.457240
2.302537 0.410259
2.402647 0.288310
2.502757 0.252512
2.602867 0.165412
2.702978 0.097234
2.803088 0.059849
2.903198 0.019728
3.003308 -0.079767
3.103419 -0.021382
3.203529 -0.071540
3.303639 -0.042930
3.403750 -0.208358
3.503860 -0.048682
3.603970 0.080925
3.704080 -0.035972
3.804191 0.076313
3.904301 -0.136956
4.004411 -0.159182
4.104522 -0.097607
4.204632 -0.075891
4.304742 -0.010250
4.404852 -0.016934
4.504963 -0.068737
4.605073 -0.377336
4.705183 -0.278787
4.805294 -0.107029
4.905404 0.149174
5.005514 0.172589
5.105624 0.110465
5.205735 0.089901
5.305845 0.101699
5.405955 0.025835
5.506066 -0.081185
5.606176 -0.073993
5.706286 -0.116375
5.806396 -0.124333
5.906507 -0.167363
6.006617 -0.170007
6.106727 -0.186807
6.206838 -0.189289
6.306948 -0.170578
6.407058 -0.168499
6.507168 -0.174276
6.607279 -0.146838
6.707389 -0.138043
6.807499 -0.127595
6.907610 -0.103510
7.007720 -0.076903
7.107830 -0.059527
7.207940 -0.028529
7.308051 0.035688
7.408161 0.117000
7.508271 0.138803
7.608382 0.216533
7.708492 0.198768
7.808602 0.163846
7.908712 0.136124
8.008823 0.065981
8.108933 -0.064554
8.209043 0.042660
8.309154 -0.085607
8.409264 -0.235249
8.509374 -0.021748
8.609484 -0.006456
8.709595 -0.088598
8.809705 -0.128228
8.909815 -0.091036
9.009925 -0.072810
9.110036 -0.083613
9.210146 -0.121147
9.310256 -0.100491
9.410367 -0.180710
9.510477 -0.167802
9.610587 -0.215506
9.710697 -0.225227
9.810808 -0.049471
9.910918 -0.212925
10.011028 -0.258867
10.111139 -0.243113
10.211249 -0.296123
10.311359 -0.182828
10.411469 -0.209924
10.511580 -0.219729
10.611690 -0.143162
10.711800 -0.158515
10.811911 -0.143032
10.912021 -0.091679
11.012131 -0.086436
11.112241 -0.041774
11.212352 0.021586
11.312462 0.051686
11.412572 0.093603
11.512683 0.116807
11.612793 0.004631
11.712903 0.134815
11.813013 0.255577
11.913124 -0.034403
12.013234 0.007949
12.113344 -0.049650
12.213455 0.009273
12.313565 0.015626
12.413675 -0.008251
12.513785 0.002407
12.613896 0.000216
12.714006 0.058050
12.814116 0.072362
12.914227 0.110041
13.014337 0.110709
13.114447 0.103187
13.214557 0.081922
13.314668 0.071238
13.414778 0.019879
13.514888 0.007962
13.614999 -0.013623
13.715109 -0.012789
13.815219 -0.024148
13.915329 -0.028172
14.015440 -0.042550
14.115550 -0.014522
14.215660 -0.012055
14.315771 0.031702
14.415881 0.077026
14.515991 0.094061
14.616101 0.153247
14.716212 0.182395
14.816322 0.222561
14.916432 0.208463
15.016542 0.661559
15.116653 0.742821
15.216763 0.653829
15.316873 0.646450
15.416984 0.457754
15.517094 0.540793
15.617204 0.513767
15.717314 0.446044
15.817425 0.395902
15.917535 0.290846
16.017645 0.144123
16.117756 -0.046574
16.217866 -0.398846
16.317976 -0.552709
16.418086 -0.073720
16.518197 -0.102560
16.618307 -0.101546
16.718417 -0.155536
16.818528 -0.185216
16.918638 -0.233424
17.018748 -0.323425
17.118858 -0.396800
17.218969 -0.411009
17.319079 -0.426752
17.419189 -0.441756
17.519300 -0.446833
17.619410 -0.446307
17.719520 -0.415652
17.819630 -0.381188
17.919741 -0.358322
18.019851 -0.338065
18.119961 -0.338096
18.220072 -0.333971
18.320182 -0.299324
18.420292 -0.263173
18.520402 -0.210111
18.620513 -0.136501
18.720623 -0.045472
18.820733 0.011384
18.920844 0.068147
19.020954 0.137285
19.121064 0.127247
19.221174 0.143447
19.321285 0.051259
19.421395 -0.003220
19.521505 -0.059563
19.621616 -0.215359
19.721726 -0.130151
19.821836 -0.288791
19.921946 -0.350753
20.022057 -0.502575
20.122167 -0.355052
20.222277 -0.296500
20.322388 -0.415050
20.422498 -0.398282
20.522608 -0.381331
20.622718 -0.372057
20.722829 -0.414700
20.822939 -0.367530
20.923049 -0.445451
21.023159 -0.420515
21.123270 -0.496734
21.223380 -0.494281
21.323490 -0.526361
21.423601 -0.539182
21.523711 -0.609097
21.623821 -0.630503
21.723931 -0.617471
21.824042 -0.422007
21.924152 -0.582800
22.024262 -0.485318
22.124373 -0.360481
22.224483 -0.342478
22.324593 -0.226815
22.424703 -0.142642
22.524814 -0.068949
22.624924 -0.025851
22.725034 -0.004609
22.825145 0.037828
22.925255 0.059151
23.025365 0.094200
23.125475 0.088613
23.225586 0.101371
23.325696 0.117139
23.425806 0.112853
23.525917 0.050356
23.626027 0.041512
23.726137 0.026420


==> matlabPlots/experiments/ergonomy_leftRight/position_UAV1_x.txt <==
0.000000 -9.613494
0.100110 -9.615163
0.200221 -9.616361
0.300331 -9.617122
0.400441 -9.617524
0.500551 -9.617586
0.600662 -9.618415
0.700772 -9.616921
0.800882 -9.614732
0.900993 -9.613661
1.001103 -9.612196
1.101213 -9.611113
1.201323 -9.658463
1.301434 -9.662345
1.401544 -9.631843
1.501654 -9.593763
1.601765 -9.595678
1.701875 -9.624525
1.801985 -9.666710
1.902095 -9.697895
2.002206 -9.716619
2.102316 -9.723204
2.202426 -9.629674
2.302537 -9.219443
2.402647 -8.637961
2.502757 -7.902005
2.602867 -7.119768
2.702978 -6.295309
2.803088 -5.439399
2.903198 -4.555552
3.003308 -3.651406
3.103419 -2.734247
3.203529 -1.828633
3.303639 -0.886340
3.403750 0.057423
3.503860 1.016635
3.603970 1.966683
3.704080 2.925154
3.804191 3.892291
3.904301 4.793882
4.004411 5.672156
4.104522 6.552828
4.204632 7.439845
4.304742 8.323810
4.404852 9.159268
4.504963 9.790364
4.605073 10.233205
4.705183 10.234218
4.805294 10.187426
4.905404 10.361094
5.005514 10.647021
5.105624 10.905673
5.205735 11.142705
5.305845 11.418437
5.405955 11.655240
5.506066 11.697249
5.606176 11.679037
5.706286 11.669042
5.806396 11.676232
5.906507 11.677233
6.006617 11.675104
6.106727 11.676684
6.206838 11.678222
6.306948 11.678993
6.407058 11.678038
6.507168 11.676640
6.607279 11.675848
6.707389 11.674370
6.807499 11.674139
6.907610 11.673114
7.007720 11.673406
7.107830 11.673277
7.207940 11.673324
7.308051 11.673943
7.408161 11.672921
7.508271 11.670007
7.608382 11.667447
7.708492 11.665853
7.808602 11.663505
7.908712 11.657947
8.008823 11.655676
8.108933 11.664860
8.209043 11.672189
8.309154 11.648760
8.409264 11.508180
8.509374 11.102542
8.609484 10.597218
8.709595 10.033908
8.809705 9.488351
8.909815 8.903365
9.009925 8.297277
9.110036 7.669489
9.210146 7.033212
9.310256 6.372315
9.410367 5.694271
9.510477 5.005146
9.610587 4.308355
9.710697 3.662244
9.810808 3.030399
9.910918 2.403505
10.011028 1.775207
10.111139 1.150429
10.211249 0.510411
10.311359 -0.121114
10.411469 -0.749573
10.511580 -1.368380
10.611690 -1.978984
10.711800 -2.585781
10.811911 -3.187205
10.912021 -3.779818
11.012131 -4.359489
11.112241 -4.906547
11.212352 -5.441909
11.312462 -5.967388
11.412572 -6.487847
11.512683 -6.984263
11.612793 -7.435572
11.712903 -7.816398
11.813013 -8.101083
11.913124 -8.182817
12.013234 -8.232987
12.113344 -8.270449
12.213455 -8.264067
12.313565 -8.239928
12.413675 -8.222622
12.513785 -8.208280
12.613896 -8.196094
12.714006 -8.185501
12.814116 -8.177819
12.914227 -8.173312
13.014337 -8.171488
13.114447 -8.171109
13.214557 -8.172467
13.314668 -8.173765
13.414778 -8.175632
13.514888 -8.179058
13.614999 -8.182187
13.715109 -8.184551
13.815219 -8.186309
13.915329 -8.186665
14.015440 -8.187267
14.115550 -8.186796
14.215660 -8.185508
14.315771 -8.183531
14.415881 -8.181426
14.515991 -8.179984
14.616101 -8.178616
14.716212 -8.179861
14.816322 -8.180532
14.916432 -8.177558
15.016542 -8.320326
15.116653 -8.918078
15.216763 -9.740564
15.316873 -10.892523
15.416984 -12.176134
15.517094 -13.620354
15.617204 -15.108545
15.717314 -16.636840
15.817425 -18.119833
15.917535 -19.498741
16.017645 -20.708049
16.117756 -21.498251
16.217866 -22.004136
16.317976 -22.056985
16.418086 -22.034375
16.518197 -22.149641
16.618307 -22.325006
16.718417 -22.504074
16.818528 -22.671559
16.918638 -22.861807
17.018748 -23.023523
17.118858 -23.047601
17.218969 -23.034784
17.319079 -23.028929
17.419189 -23.031864
17.519300 -23.030909
17.619410 -23.029023
17.719520 -23.029079
17.819630 -23.030054
17.919741 -23.029441
18.019851 -23.029499
18.119961 -23.029996
18.220072 -23.030988
18.320182 -23.031547
18.420292 -23.031645
18.520402 -23.028963
18.620513 -23.028651
18.720623 -23.027512
18.820733 -23.027604
18.920844 -23.026499
19.020954 -23.025470
19.121064 -23.025879
19.221174 -23.027308
19.321285 -23.031381
19.421395 -23.033419
19.521505 -23.030668
19.621616 -23.029995
19.721726 -23.045752
19.821836 -23.064946
19.921946 -23.030586
20.022057 -22.856297
20.122167 -22.310127
20.222277 -21.626183
20.322388 -20.839431
20.422498 -20.027096
20.522608 -19.175038
20.622718 -18.294062
20.722829 -17.392651
20.822939 -16.465411
20.923049 -15.541643
21.023159 -14.609444
21.123270 -13.672345
21.223380 -12.736955
21.323490 -11.856443
21.423601 -10.993481
21.523711 -10.196220
21.623821 -9.450873
21.723931 -8.806654
21.824042 -8.313168
21.924152 -8.184554
22.024262 -8.171543
22.124373 -8.195479
22.224483 -8.200370
22.324593 -8.198262
22.424703 -8.191189
22.524814 -8.184979
22.624924 -8.179848
22.725034 -8.177493
22.825145 -8.177120
22.925255 -8.176963
23.025365 -8.177699
23.125475 -8.177180
23.225586 -8.176507
23.325696 -8.176194
23.425806 -8.176528
23.525917 -8.177865
23.626027 -8.180357
23.726137 -8.183760


==> matlabPlots/experiments/ergonomy_leftRight/position_UAV1_y.txt <==
0.000000 -12.484449
0.100110 -12.484555
0.200221 -12.485113
0.300331 -12.485826
0.400441 -12.484654
0.500551 -12.482880
0.600662 -12.481725
0.700772 -12.482514
0.800882 -12.483135
0.900993 -12.482723
1.001103 -12.481855
1.101213 -12.479329
1.201323 -12.555232
1.301434 -12.598992
1.401544 -12.636038
1.501654 -12.632504
1.601765 -12.611852
1.701875 -12.595189
1.801985 -12.602520
1.902095 -12.625092
2.002206 -12.644553
2.102316 -12.654436
2.202426 -12.704775
2.302537 -12.889807
2.402647 -13.102326
2.502757 -13.260259
2.602867 -13.380410
2.702978 -13.490850
2.803088 -13.596528
2.903198 -13.689241
3.003308 -13.778841
3.103419 -13.861230
3.203529 -13.940340
3.303639 -14.026757
3.403750 -14.125462
3.503860 -14.258074
3.603970 -14.407000
3.704080 -14.568397
3.804191 -14.679865
3.904301 -14.594213
4.004411 -14.449480
4.104522 -14.367542
4.204632 -14.328042
4.304742 -14.315677
4.404852 -14.350589
4.504963 -14.520864
4.605073 -14.698730
4.705183 -14.708018
4.805294 -14.669369
4.905404 -14.696666
5.005514 -14.796568
5.105624 -14.888142
5.205735 -14.969978
5.305845 -15.073431
5.405955 -15.164237
5.506066 -15.185448
5.606176 -15.181158
5.706286 -15.176047
5.806396 -15.176294
5.906507 -15.175393
6.006617 -15.174747
6.106727 -15.173982
6.206838 -15.173794
6.306948 -15.174695
6.407058 -15.176786
6.507168 -15.178779
6.607279 -15.181158
6.707389 -15.181734
6.807499 -15.180893
6.907610 -15.181578
7.007720 -15.181534
7.107830 -15.181483
7.207940 -15.179501
7.308051 -15.178539
7.408161 -15.178155
7.508271 -15.177322
7.608382 -15.177124
7.708492 -15.175842
7.808602 -15.174002
7.908712 -15.173437
8.008823 -15.172491
8.108933 -15.170738
8.209043 -15.183903
8.309154 -15.249438
8.409264 -15.377262
8.509374 -15.707614
8.609484 -16.081661
8.709595 -16.433952
8.809705 -16.782161
8.909815 -17.151676
9.009925 -17.528144
9.110036 -17.904123
9.210146 -18.274863
9.310256 -18.635697
9.410367 -18.986423
9.510477 -19.296978
9.610587 -19.626806
9.710697 -20.038129
9.810808 -20.497567
9.910918 -21.002678
10.011028 -21.515330
10.111139 -21.984149
10.211249 -22.441249
10.311359 -22.886531
10.411469 -23.328525
10.511580 -23.765985
10.611690 -24.204118
10.711800 -24.648177
10.811911 -25.093728
10.912021 -25.542576
11.012131 -25.994347
11.112241 -26.454540
11.212352 -26.917458
11.312462 -27.374136
11.412572 -27.836652
11.512683 -28.312529
11.612793 -28.783847
11.712903 -29.280509
11.813013 -29.692397
11.913124 -29.813291
12.013234 -29.837154
12.113344 -29.814455
12.213455 -29.809375
12.313565 -29.816208
12.413675 -29.818748
12.513785 -29.820961
12.613896 -29.822972
12.714006 -29.822964
12.814116 -29.821790
12.914227 -29.820639
13.014337 -29.818927
13.114447 -29.818458
13.214557 -29.819388
13.314668 -29.820601
13.414778 -29.820341
13.514888 -29.818253
13.614999 -29.815927
13.715109 -29.814506
13.815219 -29.814098
13.915329 -29.812564
14.015440 -29.810598
14.115550 -29.808393
14.215660 -29.807395
14.315771 -29.807178
14.415881 -29.809155
14.515991 -29.812537
14.616101 -29.815052
14.716212 -29.816813
14.816322 -29.819536
14.916432 -29.824186
15.016542 -29.747917
15.116653 -29.411552
15.216763 -28.975554
15.316873 -28.413757
15.416984 -27.813987
15.517094 -27.183998
15.617204 -26.549803
15.717314 -25.904616
15.817425 -25.284796
15.917535 -24.722084
16.017645 -24.213910
16.117756 -23.805835
16.217866 -23.474882
16.317976 -23.281933
16.418086 -23.214743
16.518197 -23.426975
16.618307 -23.670873
16.718417 -23.865145
16.818528 -24.047844
16.918638 -24.269235
17.018748 -24.458549
17.118858 -24.486721
17.218969 -24.471664
17.319079 -24.463118
17.419189 -24.467486
17.519300 -24.467410
17.619410 -24.464884
17.719520 -24.467123
17.819630 -24.470332
17.919741 -24.472003
18.019851 -24.472753
18.119961 -24.473855
18.220072 -24.473991
18.320182 -24.474401
18.420292 -24.474617
18.520402 -24.473610
18.620513 -24.473528
18.720623 -24.473229
18.820733 -24.474157
18.920844 -24.474444
19.020954 -24.473349
19.121064 -24.471356
19.221174 -24.470377
19.321285 -24.469476
19.421395 -24.470352
19.521505 -24.470304
19.621616 -24.470526
19.721726 -24.467446
19.821836 -24.441984
19.921946 -24.403354
20.022057 -24.421798
20.122167 -24.602390
20.222277 -24.853601
20.322388 -25.125853
20.422498 -25.400131
20.522608 -25.652285
20.622718 -25.907980
20.722829 -26.173548
20.822939 -26.449440
20.923049 -26.732050
21.023159 -27.022459
21.123270 -27.330028
21.223380 -27.650794
21.323490 -27.979807
21.423601 -28.325482
21.523711 -28.688547
21.623821 -29.054921
21.723931 -29.422365
21.824042 -29.723170
21.924152 -29.831051
22.024262 -29.856082
22.124373 -29.844356
22.224483 -29.829813
22.324593 -29.819286
22.424703 -29.822791
22.524814 -29.825071
22.624924 -29.825732
22.725034 -29.826833
22.825145 -29.825892
22.925255 -29.823741
23.025365 -29.821324
23.125475 -29.818805
23.225586 -29.817315
23.325696 -29.816320
23.425806 -29.816723
23.525917 -29.818098
23.626027 -29.818420
23.726137 -29.817494


==> matlabPlots/experiments/ergonomy_leftRight/position_UAV1_z.txt <==
0.000000 1.662887
0.100110 1.656011
0.200221 1.658242
0.300331 1.667793
0.400441 1.675728
0.500551 1.674955
0.600662 1.675238
0.700772 1.678495
0.800882 1.685002
0.900993 1.690741
1.001103 1.694377
1.101213 1.691444
1.201323 1.593609
1.301434 1.523348
1.401544 1.507098
1.501654 1.508773
1.601765 1.513059
1.701875 1.514924
1.801985 1.510276
1.902095 1.503501
2.002206 1.498853
2.102316 1.500587
2.202426 1.549842
2.302537 1.787023
2.402647 2.099209
2.502757 2.394677
2.602867 2.677316
2.702978 2.940795
2.803088 3.198381
2.903198 3.460674
3.003308 3.715993
3.103419 3.940854
3.203529 4.139532
3.303639 4.304811
3.403750 4.443358
3.503860 4.495550
3.603970 4.559873
3.704080 4.744855
3.804191 5.000465
3.904301 5.384054
4.004411 5.776269
4.104522 6.090691
4.204632 6.371519
4.304742 6.625680
4.404852 6.890827
4.504963 7.197845
4.605073 7.464874
4.705183 7.542633
4.805294 7.532663
4.905404 7.512191
5.005514 7.496543
5.105624 7.494827
5.205735 7.492287
5.305845 7.486045
5.405955 7.486311
5.506066 7.492979
5.606176 7.490991
5.706286 7.491094
5.806396 7.490888
5.906507 7.494771
6.006617 7.497208
6.106727 7.498238
6.206838 7.499576
6.306948 7.499618
6.407058 7.501139
6.507168 7.505404
6.607279 7.504179
6.707389 7.504708
6.807499 7.505355
6.907610 7.507241
7.007720 7.509966
7.107830 7.515842
7.207940 7.522428
7.308051 7.521873
7.408161 7.518438
7.508271 7.516987
7.608382 7.504986
7.708492 7.495149
7.808602 7.488080
7.908712 7.479706
8.008823 7.477402
8.108933 7.480229
8.209043 7.471337
8.309154 7.478294
8.409264 7.450927
8.509374 7.270600
8.609484 7.062971
8.709595 6.903014
8.809705 6.750619
8.909815 6.585408
9.009925 6.414562
9.110036 6.249686
9.210146 6.079585
9.310256 5.888686
9.410367 5.678872
9.510477 5.429873
9.610587 5.169810
9.710697 4.899689
9.810808 4.674455
9.910918 4.615096
10.011028 4.593175
10.111139 4.544501
10.211249 4.476761
10.311359 4.362776
10.411469 4.236561
10.511580 4.096207
10.611690 3.937967
10.711800 3.778637
10.811911 3.616979
10.912021 3.445519
11.012131 3.273354
11.112241 3.090214
11.212352 2.897281
11.312462 2.699757
11.412572 2.498691
11.512683 2.290549
11.612793 2.075406
11.712903 1.802795
11.813013 1.566150
11.913124 1.519176
12.013234 1.507342
12.113344 1.510364
12.213455 1.501918
12.313565 1.496829
12.413675 1.499606
12.513785 1.504730
12.613896 1.510020
12.714006 1.510245
12.814116 1.507984
12.914227 1.502809
13.014337 1.499823
13.114447 1.494670
13.214557 1.492151
13.314668 1.489509
13.414778 1.492699
13.514888 1.493629
13.614999 1.495951
13.715109 1.496432
13.815219 1.497237
13.915329 1.498418
14.015440 1.502323
14.115550 1.505471
14.215660 1.513364
14.315771 1.515769
14.415881 1.514770
14.515991 1.514666
14.616101 1.510835
14.716212 1.515370
14.816322 1.517442
14.916432 1.519127
15.016542 1.560071
15.116653 1.800810
15.216763 2.099629
15.316873 2.361316
15.416984 2.623174
15.517094 2.855763
15.617204 3.082927
15.717314 3.308912
15.817425 3.525855
15.917535 3.740990
16.017645 3.963716
16.117756 4.232674
16.217866 4.454813
16.317976 4.527607
16.418086 4.503805
16.518197 4.491411
16.618307 4.487000
16.718417 4.487103
16.818528 4.485719
16.918638 4.483414
17.018748 4.485577
17.118858 4.489836
17.218969 4.489307
17.319079 4.491875
17.419189 4.496565
17.519300 4.504164
17.619410 4.509469
17.719520 4.510946
17.819630 4.509335
17.919741 4.504909
18.019851 4.499452
18.119961 4.503092
18.220072 4.510954
18.320182 4.516623
18.420292 4.521595
18.520402 4.526806
18.620513 4.528006
18.720623 4.526983
18.820733 4.524120
18.920844 4.518867
19.020954 4.506516
19.121064 4.497998
19.221174 4.485079
19.321285 4.478895
19.421395 4.475352
19.521505 4.470551
19.621616 4.473098
19.721726 4.464533
19.821836 4.467570
19.921946 4.470928
20.022057 4.446043
20.122167 4.300146
20.222277 4.140791
20.322388 4.018531
20.422498 3.898655
20.522608 3.758156
20.622718 3.612311
20.722829 3.474348
20.822939 3.326689
20.923049 3.176087
21.023159 3.022146
21.123270 2.867721
21.223380 2.702305
21.323490 2.536210
21.423601 2.366812
21.523711 2.200252
21.623821 2.022047
21.723931 1.791123
21.824042 1.587156
21.924152 1.550013
22.024262 1.545390
22.124373 1.536765
22.224483 1.532802
22.324593 1.532967
22.424703 1.526677
22.524814 1.518576
22.624924 1.514262
22.725034 1.511506
22.825145 1.508465
22.925255 1.508245
23.025365 1.506339
23.125475 1.506749
23.225586 1.503535
23.325696 1.496137
23.425806 1.489417
23.525917 1.490671
23.626027 1.494761
23.726137 1.499169


==> matlabPlots/experiments/ergonomy_leftRight/velocity_UAV1_x.txt <==
0.000000 -0.003177
0.100110 -0.002606
0.200221 -0.001429
0.300331 -0.000423
0.400441 0.000705
0.500551 0.000952
0.600662 0.002013
0.700772 0.002407
0.800882 0.000232
0.900993 -0.001012
1.001103 -0.002777
1.101213 -0.003032
1.201323 -0.050929
1.301434 -0.012156
1.401544 -0.011045
1.501654 -0.055148
1.601765 -0.090546
1.701875 -0.080997
1.801985 -0.057010
1.902095 -0.023272
2.002206 -0.000438
2.102316 0.012789
2.202426 0.277065
2.302537 0.543014
2.402647 0.684735
2.502757 0.794219
2.602867 0.816538
2.702978 0.830335
2.803088 0.876911
2.903198 0.895339
3.003308 0.895523
3.103419 0.917034
3.203529 0.904817
3.303639 0.950652
3.403750 0.943162
3.503860 0.968705
3.603970 0.950940
3.704080 0.953469
3.804191 0.918082
3.904301 0.878349
4.004411 0.890294
4.104522 0.882410
4.204632 0.891543
4.304742 0.882880
4.404852 0.726570
4.504963 0.548131
4.605073 0.199311
4.705183 -0.138972
4.805294 0.044349
4.905404 0.286607
5.005514 0.288112
5.105624 0.226599
5.205735 0.250457
5.305845 0.294178
5.405955 0.137978
5.506066 -0.026327
5.606176 -0.024530
5.706286 0.003834
5.806396 0.005220
5.906507 -0.004109
6.006617 -0.003133
6.106727 -0.000662
6.206838 -0.002897
6.306948 -0.004528
6.407058 -0.005415
6.507168 -0.004519
6.607279 -0.004170
6.707389 -0.003584
6.807499 -0.002810
6.907610 -0.002115
7.007720 -0.001770
7.107830 -0.002356
7.207940 -0.002270
7.308051 -0.002660
7.408161 -0.004230
7.508271 -0.003352
7.608382 -0.000631
7.708492 0.001925
7.808602 0.001750
7.908712 0.000835
8.008823 0.010909
8.108933 0.019994
8.209043 -0.006089
8.309154 -0.056335
8.409264 -0.268775
8.509374 -0.452241
8.609484 -0.488380
8.709595 -0.489687
8.809705 -0.525590
8.909815 -0.587821
9.009925 -0.607599
9.110036 -0.620596
9.210146 -0.658614
9.310256 -0.681597
9.410367 -0.698647
9.510477 -0.698659
9.610587 -0.682506
9.710697 -0.647312
9.810808 -0.649758
9.910918 -0.642500
10.011028 -0.639209
10.111139 -0.623184
10.211249 -0.630616
10.311359 -0.605584
10.411469 -0.603488
10.511580 -0.605645
10.611690 -0.613044
10.711800 -0.610241
10.811911 -0.579535
10.912021 -0.578133
11.012131 -0.561162
11.112241 -0.536157
11.212352 -0.538463
11.312462 -0.522748
11.412572 -0.491529
11.512683 -0.477892
11.612793 -0.410605
11.712903 -0.361773
11.813013 -0.178639
11.913124 -0.019810
12.013234 -0.007540
12.113344 0.039392
12.213455 0.066962
12.313565 0.051507
12.413675 0.038641
12.513785 0.030143
12.613896 0.018689
12.714006 0.010456
12.814116 0.002262
12.914227 -0.002776
13.014337 -0.006209
13.114447 -0.007799
13.214557 -0.008542
13.314668 -0.008407
13.414778 -0.007929
13.514888 -0.006063
13.614999 -0.003764
13.715109 -0.001627
13.815219 0.000930
13.915329 0.002652
14.015440 0.003228
14.115550 0.004016
14.215660 0.003561
14.315771 0.003064
14.415881 0.001174
14.515991 -0.000502
14.616101 -0.002234
14.716212 -0.003704
14.816322 -0.000417
14.916432 -0.000233
15.016542 -0.372324
15.116653 -0.739475
15.216763 -0.909659
15.316873 -0.931265
15.416984 -0.971460
15.517094 -0.969797
15.617204 -0.999121
15.717314 -0.939294
15.817425 -0.921671
15.917535 -0.926670
16.017645 -0.969815
16.117756 -0.650230
16.217866 -0.253605
16.317976 0.089097
16.418086 -0.021976
16.518197 -0.175620
16.618307 -0.195151
16.718417 -0.169854
16.818528 -0.180394
16.918638 -0.200137
17.018748 -0.092111
17.118858 0.019554
17.218969 0.014495
17.319079 -0.004142
17.419189 -0.003941
17.519300 0.000384
17.619410 -0.000942
17.719520 -0.004064
17.819630 -0.003171
17.919741 -0.002621
18.019851 -0.003136
18.119961 -0.003140
18.220072 -0.002350
18.320182 -0.001711
18.420292 -0.000871
18.520402 -0.001577
18.620513 -0.003980
18.720623 -0.003732
18.820733 -0.004639
18.920844 -0.004512
19.020954 -0.007181
19.121064 -0.006977
19.221174 -0.007388
19.321285 -0.006971
19.421395 -0.001793
19.521505 0.001527
19.621616 -0.006743
19.721726 -0.019990
19.821836 0.020062
19.921946 0.069151
20.022057 0.368630
20.122167 0.647910
20.222277 0.723982
20.322388 0.781134
20.422498 0.828391
20.522608 0.856612
20.622718 0.889046
20.722829 0.897697
20.822939 0.926079
20.923049 0.919692
21.023159 0.932386
21.123270 0.938985
21.223380 0.912052
21.323490 0.853983
21.423601 0.816974
21.523711 0.782372
21.623821 0.685629
21.723931 0.591692
21.824042 0.293981
21.924152 0.021607
22.024262 -0.009940
22.124373 0.000804
22.224483 0.013781
22.324593 0.016701
22.424703 0.013987
22.524814 0.008864
22.624924 0.003779
22.725034 -0.000855
22.825145 -0.001164
22.925255 -0.001758
23.025365 -0.001858
23.125475 -0.001003
23.225586 -0.002720
23.325696 -0.003397
23.425806 -0.004783
23.525917 -0.004308
23.626027 -0.003929
23.726137 -0.002528


==> matlabPlots/experiments/ergonomy_leftRight/velocity_UAV1_y.txt <==
0.000000 0.003393
0.100110 0.004397
0.200221 0.004513
0.300331 0.004798
0.400441 0.005564
0.500551 0.004439
0.600662 0.003536
0.700772 0.002609
0.800882 0.005120
0.900993 0.004999
1.001103 0.005758
1.101213 0.004772
1.201323 -0.113225
1.301434 -0.031691
1.401544 0.004356
1.501654 0.024641
1.601765 0.012435
1.701875 -0.010098
1.801985 -0.027679
1.902095 -0.016260
2.002206 0.001117
2.102316 0.015734
2.202426 -0.091938
2.302537 -0.197589
2.402647 -0.162555
2.502757 -0.113540
2.602867 -0.104183
2.702978 -0.103084
2.803088 -0.099152
2.903198 -0.093287
3.003308 -0.086486
3.103419 -0.078961
3.203529 -0.078265
3.303639 -0.085011
3.403750 -0.108655
3.503860 -0.137936
3.603970 -0.146721
3.704080 -0.154015
3.804191 -0.009802
3.904301 0.149473
4.004411 0.108471
4.104522 0.043769
4.204632 0.023131
4.304742 0.004955
4.404852 -0.095679
4.504963 -0.193865
4.605073 -0.068969
4.705183 0.079487
4.805294 0.020786
4.905404 -0.092257
5.005514 -0.110882
5.105624 -0.078816
5.205735 -0.091916
5.305845 -0.111645
5.405955 -0.053506
5.506066 0.007719
5.606176 0.010942
5.706286 0.002366
5.806396 0.000589
5.906507 0.001731
6.006617 0.000992
6.106727 -0.000858
6.206838 -0.001598
6.306948 -0.001781
6.407058 -0.000562
6.507168 0.000608
6.607279 0.002148
6.707389 0.004388
6.807499 0.003770
6.907610 0.003403
7.007720 0.004909
7.107830 0.004737
7.207940 0.004703
7.308051 0.003313
7.408161 0.004247
7.508271 0.003422
7.608382 0.002901
7.708492 0.003567
7.808602 0.001431
7.908712 -0.000827
8.008823 0.000078
8.108933 0.001954
8.209043 -0.017557
8.309154 -0.010877
8.409264 -0.149474
8.509374 -0.307917
8.609484 -0.298980
8.709595 -0.286138
8.809705 -0.330491
8.909815 -0.368841
9.009925 -0.374214
9.110036 -0.371823
9.210146 -0.377346
9.310256 -0.372609
9.410367 -0.347327
9.510477 -0.309838
9.610587 -0.383112
9.710697 -0.457271
9.810808 -0.500228
9.910918 -0.531560
10.011028 -0.501757
10.111139 -0.451903
10.211249 -0.453096
10.311359 -0.431896
10.411469 -0.430676
10.511580 -0.435687
10.611690 -0.447395
10.711800 -0.451749
10.811911 -0.434827
10.912021 -0.439962
11.012131 -0.451872
11.112241 -0.456661
11.212352 -0.461272
11.312462 -0.449531
11.412572 -0.449536
11.512683 -0.468117
11.612793 -0.478147
11.712903 -0.513118
11.813013 -0.260259
11.913124 -0.024544
12.013234 0.011864
12.113344 0.017970
12.213455 -0.005632
12.313565 -0.000519
12.413675 0.003405
12.513785 0.005475
12.613896 0.006631
12.714006 0.008299
12.814116 0.007574
12.914227 0.006736
13.014337 0.006167
13.114447 0.004508
13.214557 0.004654
13.314668 0.006314
13.414778 0.007919
13.514888 0.007177
13.614999 0.006238
13.715109 0.004420
13.815219 0.004441
13.915329 0.003891
14.015440 0.002726
14.115550 0.000493
14.215660 -0.002082
14.315771 -0.002737
14.415881 -0.004533
14.515991 -0.002032
14.616101 0.000317
14.716212 0.002329
14.816322 0.002407
14.916432 0.004145
15.016542 0.209323
15.116653 0.411640
15.216763 0.504744
15.316873 0.591197
15.416984 0.621720
15.517094 0.634440
15.617204 0.641178
15.717314 0.652551
15.817425 0.591560
15.917535 0.541450
16.017645 0.447566
16.117756 0.384077
16.217866 0.250161
16.317976 0.137778
16.418086 -0.098388
16.518197 -0.259122
16.618307 -0.214109
16.718417 -0.160405
16.818528 -0.192478
16.918638 -0.226447
17.018748 -0.104405
17.118858 0.022915
17.218969 0.016321
17.319079 -0.006063
17.419189 -0.007847
17.519300 -0.001126
17.619410 -0.004346
17.719520 -0.006370
17.819630 -0.003829
17.919741 -0.001419
18.019851 -0.000575
18.119961 0.000149
18.220072 0.000483
18.320182 0.000753
18.420292 0.001521
18.520402 0.000493
18.620513 -0.000068
18.720623 0.000076
18.820733 0.001205
18.920844 0.001927
19.020954 0.002457
19.121064 0.001162
19.221174 0.000247
19.321285 -0.001968
19.421395 -0.001604
19.521505 -0.000753
19.621616 -0.002292
19.721726 -0.000124
19.821836 0.004334
19.921946 -0.008830
20.022057 -0.153325
20.122167 -0.284717
20.222277 -0.299888
20.322388 -0.291374
20.422498 -0.275785
20.522608 -0.259328
20.622718 -0.273509
20.722829 -0.275524
20.822939 -0.288259
20.923049 -0.290884
21.023159 -0.306437
21.123270 -0.319305
21.223380 -0.331628
21.323490 -0.332105
21.423601 -0.353365
21.523711 -0.371692
21.623821 -0.366439
21.723931 -0.357618
21.824042 -0.190603
21.924152 -0.018697
22.024262 0.024503
22.124373 0.026508
22.224483 0.020573
22.324593 0.005788
22.424703 0.000820
22.524814 0.006372
22.624924 0.007790
22.725034 0.008746
22.825145 0.009767
22.925255 0.010177
23.025365 0.007924
23.125475 0.006188
23.225586 0.003934
23.325696 0.003160
23.425806 0.002905
23.525917 0.004090
23.626027 0.005300
23.726137 0.006005


==> matlabPlots/experiments/ergonomy_leftRight/velocity_UAV1_z.txt <==
0.000000 0.000999
0.100110 0.029537
0.200221 0.039668
0.300331 0.036666
0.400441 0.027471
0.500551 0.029204
0.600662 0.034568
0.700772 0.029075
0.800882 0.019513
0.900993 0.006100
1.001103 -0.004549
1.101213 -0.007858
1.201323 -0.172928
1.301434 -0.059328
1.401544 -0.030525
1.501654 -0.033906
1.601765 -0.047651
1.701875 -0.048340
1.801985 -0.049201
1.902095 -0.043672
2.002206 -0.033549
2.102316 -0.032694
2.202426 0.111171
2.302537 0.305867
2.402647 0.304334
2.502757 0.294505
2.602867 0.290374
2.702978 0.283311
2.803088 0.290145
2.903198 0.278210
3.003308 0.253264
3.103419 0.215298
3.203529 0.197540
3.303639 0.174959
3.403750 0.118728
3.503860 0.048801
3.603970 0.142458
3.704080 0.241026
3.804191 0.327030
3.904301 0.435368
4.004411 0.358499
4.104522 0.295408
4.204632 0.273504
4.304742 0.244950
4.404852 0.269872
4.504963 0.280593
4.605073 0.133482
4.705183 -0.038285
4.805294 -0.035850
4.905404 -0.057200
5.005514 -0.030511
5.105624 -0.011273
5.205735 -0.005450
5.305845 0.005783
5.405955 0.026348
5.506066 0.032126
5.606176 0.032977
5.706286 0.041886
5.806396 0.043652
5.906507 0.043249
6.006617 0.040994
6.106727 0.038448
6.206838 0.042096
6.306948 0.034635
6.407058 0.031225
6.507168 0.023509
6.607279 0.020166
6.707389 0.017996
6.807499 0.015612
6.907610 0.007177
7.007720 -0.005471
7.107830 -0.019335
7.207940 -0.039861
7.308051 -0.051248
7.408161 -0.060262
7.508271 -0.062554
7.608382 -0.053295
7.708492 -0.030252
7.808602 -0.009566
7.908712 0.015252
8.008823 0.033929
8.108933 0.055619
8.209043 0.052938
8.309154 0.059918
8.409264 -0.065041
8.509374 -0.186760
8.609484 -0.139684
8.709595 -0.119106
8.809705 -0.122361
8.909815 -0.146596
9.009925 -0.143594
9.110036 -0.142278
9.210146 -0.149272
9.310256 -0.157377
9.410367 -0.170478
9.510477 -0.200533
9.610587 -0.205613
9.710697 -0.216189
9.810808 -0.101670
9.910918 0.029295
10.011028 0.001258
10.111139 -0.026436
10.211249 -0.057324
10.311359 -0.097748
10.411469 -0.104530
10.511580 -0.127157
10.611690 -0.136999
10.711800 -0.144975
10.811911 -0.164015
10.912021 -0.177733
11.012131 -0.197821
11.112241 -0.226818
11.212352 -0.234754
11.312462 -0.229806
11.412572 -0.233522
11.512683 -0.233524
11.612793 -0.261075
11.712903 -0.315106
11.813013 -0.159506
11.913124 -0.028916
12.013234 -0.013731
12.113344 -0.016316
12.213455 -0.004423
12.313565 0.004179
12.413675 0.001369
12.513785 -0.012056
12.613896 -0.018437
12.714006 -0.031956
12.814116 -0.030331
12.914227 -0.027893
13.014337 -0.023255
13.114447 -0.010500
13.214557 0.000446
13.314668 0.006947
13.414778 0.010103
13.514888 0.011305
13.614999 0.011842
13.715109 0.009866
13.815219 0.010162
13.915329 0.007692
14.015440 0.004276
14.115550 -0.008006
14.215660 -0.025688
14.315771 -0.037663
14.415881 -0.044915
14.515991 -0.048724
14.616101 -0.051532
14.716212 -0.068533
14.816322 -0.078047
14.916432 -0.078716
15.016542 0.065916
15.116653 0.229868
15.216763 0.223703
15.316873 0.199438
15.416984 0.202499
15.517094 0.167094
15.617204 0.176357
15.717314 0.174206
15.817425 0.177841
15.917535 0.171709
16.017645 0.228401
16.117756 0.253876
16.217866 0.160902
16.317976 0.047118
16.418086 0.010038
16.518197 0.039092
16.618307 0.047631
16.718417 0.058472
16.818528 0.064581
16.918638 0.080191
17.018748 0.092664
17.118858 0.096580
17.218969 0.104185
17.319079 0.100249
17.419189 0.094986
17.519300 0.087543
17.619410 0.067825
17.719520 0.061233
17.819630 0.057178
17.919741 0.059814
18.019851 0.069233
18.119961 0.061830
18.220072 0.044206
18.320182 0.026006
18.420292 0.008575
18.520402 -0.013744
18.620513 -0.029753
18.720623 -0.046483
18.820733 -0.050437
18.920844 -0.051393
19.020954 -0.041453
19.121064 -0.019363
19.221174 0.001779
19.321285 0.033458
19.421395 0.050120
19.521505 0.071385
19.621616 0.097770
19.721726 0.097880
19.821836 0.123130
19.921946 0.132087
20.022057 0.030879
20.122167 -0.050919
20.222277 -0.040771
20.322388 -0.009149
20.422498 -0.049637
20.522608 -0.068963
20.622718 -0.066449
20.722829 -0.048433
20.822939 -0.056294
20.923049 -0.039285
21.023159 -0.049403
21.123270 -0.043437
21.223380 -0.040382
21.323490 -0.049206
21.423601 -0.053967
21.523711 -0.057786
21.623821 -0.133924
21.723931 -0.177300
21.824042 -0.068026
21.924152 0.023271
22.024262 0.008481
22.124373 -0.003316
22.224483 0.010568
22.324593 -0.020492
22.424703 -0.024804
22.524814 -0.023784
22.624924 -0.023240
22.725034 -0.023013
22.825145 -0.025483
22.925255 -0.028212
23.025365 -0.031320
23.125475 -0.032056
23.225586 -0.027510
23.325696 -0.014647
23.425806 -0.000867
23.525917 0.010192
23.626027 0.001914
23.726137 -0.003162


==> matlabPlots/experiments/ergonomy_topDown/acceleration_UAV1_x.txt <==
0.000000 -0.027870
0.100016 -0.025275
0.200032 -0.028365
0.300049 -0.026384
0.400065 -0.030997
0.500081 -0.030766
0.600097 -0.023850
0.700114 -0.012965
0.800130 -0.011718
0.900146 -0.009587
1.000162 0.023611
1.100179 -0.047845
1.200195 -0.127348
1.300211 -0.189946
1.400227 -0.108253
1.500244 0.010426
1.600260 0.077399
1.700276 0.097426
1.800292 0.085573
1.900309 0.397543
2.000325 0.406244
2.100341 0.261328
2.200357 0.171619
2.300374 0.112013
2.400390 0.144761
2.500406 0.117493
2.600422 0.092862
2.700439 0.022529
2.800455 -0.039558
2.900471 -0.013687
3.000487 -0.010822
3.100504 0.028080
3.200520 0.012656
3.300536 -0.015595
3.400552 -0.031031
3.500569 0.007900
3.600585 0.051646
3.700601 0.026226
3.800617 0.101905
3.900633 -0.024083
4.000650 -0.011322
4.100666 -0.123686
4.200682 -0.133859
4.300698 -0.444074
4.400715 -0.395730
4.500731 0.088493
4.600747 0.286620
4.700763 -0.006207
4.800780 -0.083251
4.900796 0.022079
5.000812 0.092349
5.100828 -0.153153
5.200845 -0.184710
5.300861 -0.020898
5.400877 0.028396
5.500893 -0.006832
5.600910 -0.019028
5.700926 -0.004292
5.800942 0.002238
5.900958 -0.002110
6.000975 -0.002406
6.100991 0.002423
6.201007 -0.002990
6.301023 -0.005388
6.401040 -0.004994
6.501056 -0.005036
6.601072 -0.002782
6.701088 0.001175
6.801105 0.006840
6.901121 0.012407
7.001137 0.014346
7.101153 0.006987
7.201169 0.012040
7.301186 0.014414
7.401202 0.013950
7.501218 0.011580
7.601234 0.008432
7.701251 0.014078
7.801267 0.010565
7.901283 -0.036821
8.001299 -0.076787
8.101316 -0.185330
8.201332 -0.137138
8.301348 0.030386
8.401364 0.122978
8.501381 -0.020305
8.601397 -0.028981
8.701413 -0.010433
8.801429 -0.047729
8.901446 -0.051613
9.001462 -0.105216
9.101478 -0.065729
9.201494 -0.022561
9.301511 -0.016537
9.401527 0.026831
9.501543 -0.028777
9.601559 -0.061826
9.701576 -0.055409
9.801592 -0.004521
9.901608 0.022298
10.001624 -0.004130
10.101641 0.011763
10.201657 0.024561
10.301673 0.003492
10.401689 -0.015007
10.501706 -0.007614
10.601722 0.008051
10.701738 -0.007342
10.801754 -0.027918
10.901770 -0.025685
11.001787 -0.025358
11.101803 -0.011404
11.201819 0.014967
11.301835 0.035556
11.401852 0.034262
11.501868 0.170469
11.601884 0.160069
11.701900 0.105802
11.801917 0.132645
11.901933 0.107666
12.001949 0.060162
12.101965 0.037686
12.201982 0.020907
12.301998 0.012537
12.402014 0.006285
12.502030 0.005547
12.602047 0.002999
12.702063 -0.003908
12.802079 -0.001990
12.902095 -0.002013
13.002112 -0.000671
13.102128 0.001099
13.202144 -0.004749
13.302160 -0.000480
13.402177 -0.004220
13.502193 -0.011096
13.602209 -0.014038
13.702225 -0.009351
13.802242 -0.004622
13.902258 -0.003323
14.002274 0.001864
14.102290 -0.001468
14.202307 0.001637
14.302323 -0.000373
14.402339 -0.002421
14.502355 0.006254
14.602371 0.016026
14.702388 -0.357616
14.802404 -0.414242
14.902420 -0.380556
15.002436 -0.282667
15.102453 -0.189223
15.202469 -0.148387
15.302485 -0.103452
15.402501 -0.051088
15.502518 0.105408
15.602534 0.142472
15.702550 0.441850
15.802566 0.376704
15.902583 0.468169
16.002599 0.379093
16.102615 -0.027794
16.202631 -0.154822
16.302648 -0.047972
16.402664 0.031077
16.502680 -0.000939
16.602696 -0.028131
16.702713 0.121995
16.802729 0.145186
16.902745 0.035509
17.002761 0.000675
17.102778 0.025447
17.202794 0.022858
17.302810 0.008208
17.402826 -0.000685
17.502843 0.000361
17.602859 0.001400
17.702875 -0.001352
17.802891 -0.006929
17.902907 -0.005607
18.002924 -0.004429
18.102940 -0.004000
18.202956 -0.005033
18.302972 0.005733
18.402989 0.007631
18.503005 0.008400
18.603021 0.005397
18.703037 0.003348
18.803054 0.003345
18.903070 -0.002219
19.003086 -0.001076
19.103102 -0.000792
19.203119 0.002292
19.303135 -0.010039
19.403151 -0.010315
19.503167 0.045887
19.603184 0.052168
19.703200 0.307365
19.803216 0.341369
19.903232 0.185567
20.003249 0.052114
20.103265 0.132895
20.203281 0.020420
20.303297 0.140188
20.403314 0.058087
20.503330 0.067397
20.603346 0.047927
20.703362 0.149154
20.803379 0.085727
20.903395 0.014810
21.003411 -0.011108
21.103427 -0.008834
21.203444 0.075081
21.303460 -0.056620
21.403476 -0.013459
21.503492 -0.304787
21.603508 -0.271416
21.703525 -0.042272
21.803541 0.037314
21.903557 0.006841
22.003573 -0.021275
22.103590 -0.024492
22.203606 -0.031244
22.303622 -0.029527
22.403638 -0.030009
22.503655 -0.029006
22.603671 -0.031918
22.703687 -0.027037
22.803703 -0.016690
22.903720 -0.005356
23.003736 -0.003623
23.103752 -0.003586
23.203768 -0.006521
23.303785 -0.003555
23.403801 0.001347
23.503817 0.005511
23.603833 0.003413
23.703850 0.002704
23.803866 0.004717
23.903882 0.000736
24.003898 -0.005041
24.103915 -0.003981
24.203931 -0.004716
24.303947 -0.003096
24.403963 -0.007430
24.503980 0.000982
24.603996 0.003930


==> matlabPlots/experiments/ergonomy_topDown/acceleration_UAV1_y.txt <==
0.000000 -0.009978
0.100016 -0.008036
0.200032 -0.003360
0.300049 -0.003430
0.400065 0.000730
0.500081 -0.000410
0.600097 0.003496
0.700114 0.002004
0.800130 0.001948
0.900146 0.005077
1.000162 -0.028798
1.100179 0.010035
1.200195 0.088449
1.300211 0.005490
1.400227 -0.033796
1.500244 -0.020565
1.600260 0.028625
1.700276 0.090220
1.800292 0.104142
1.900309 -0.027995
2.000325 -0.035304
2.100341 0.090423
2.200357 0.140830
2.300374 0.047038
2.400390 0.027737
2.500406 0.032588
2.600422 0.020448
2.700439 0.011007
2.800455 0.010441
2.900471 -0.022100
3.000487 -0.026300
3.100504 -0.059955
3.200520 -0.071898
3.300536 0.145106
3.400552 0.182196
3.500569 0.052345
3.600585 0.041582
3.700601 -0.101933
3.800617 -0.116780
3.900633 -0.040937
4.000650 -0.024828
4.100666 -0.092846
4.200682 -0.098694
4.300698 0.181097
4.400715 0.205317
4.500731 -0.105205
4.600747 -0.172127
4.700763 0.000217
4.800780 0.008814
4.900796 -0.036382
5.000812 -0.064272
5.100828 0.048621
5.200845 0.057168
5.300861 -0.006364
5.400877 -0.027930
5.500893 -0.023267
5.600910 -0.022353
5.700926 -0.030829
5.800942 -0.035945
5.900958 -0.034365
6.000975 -0.025675
6.100991 -0.006190
6.201007 0.005176
6.301023 0.010155
6.401040 0.012503
6.501056 0.018732
6.601072 0.023131
6.701088 0.021501
6.801105 0.021090
6.901121 0.022306
7.001137 0.021094
7.101153 0.022717
7.201169 0.023237
7.301186 0.022958
7.401202 0.021498
7.501218 0.031787
7.601234 0.032177
7.701251 0.032368
7.801267 0.027637
7.901283 0.027554
8.001299 0.157825
8.101316 0.062466
8.201332 0.027211
8.301348 0.132555
8.401364 0.121990
8.501381 0.008263
8.601397 -0.004043
8.701413 0.024447
8.801429 0.000810
8.901446 0.003386
9.001462 -0.020685
9.101478 0.014589
9.201494 0.017077
9.301511 -0.080844
9.401527 -0.095246
9.501543 -0.083246
9.601559 -0.093345
9.701576 -0.038012
9.801592 0.007558
9.901608 -0.006398
10.001624 -0.026024
10.101641 -0.024529
10.201657 -0.015747
10.301673 -0.030195
10.401689 -0.041976
10.501706 -0.031106
10.601722 -0.016892
10.701738 -0.043037
10.801754 -0.065280
10.901770 -0.033650
11.001787 -0.023885
11.101803 -0.047519
11.201819 -0.029256
11.301835 -0.056309
11.401852 -0.053395
11.501868 0.226007
11.601884 0.251011
11.701900 0.095980
11.801917 -0.017483
11.901933 -0.013014
12.001949 0.008772
12.101965 0.005314
12.201982 0.005063
12.301998 0.001879
12.402014 0.001484
12.502030 -0.004799
12.602047 -0.007514
12.702063 -0.009861
12.802079 -0.005821
12.902095 -0.014200
13.002112 -0.008202
13.102128 -0.005041
13.202144 -0.010817
13.302160 -0.008134
13.402177 -0.007300
13.502193 -0.002193
13.602209 0.006349
13.702225 0.008951
13.802242 0.014329
13.902258 0.017648
14.002274 0.016989
14.102290 0.014451
14.202307 0.015150
14.302323 0.004853
14.402339 0.002553
14.502355 -0.005025
14.602371 -0.011318
14.702388 0.203112
14.802404 0.229397
14.902420 0.119278
15.002436 0.104601
15.102453 0.071834
15.202469 0.089817
15.302485 0.044126
15.402501 0.046781
15.502518 -0.034063
15.602534 -0.051698
15.702550 -0.075440
15.802566 -0.057712
15.902583 -0.135378
16.002599 -0.127151
16.102615 -0.289737
16.202631 -0.159623
16.302648 0.035332
16.402664 0.082952
16.502680 -0.007543
16.602696 -0.048395
16.702713 0.118211
16.802729 0.146894
16.902745 0.018654
17.002761 -0.029618
17.102778 -0.007331
17.202794 -0.001018
17.302810 -0.006267
17.402826 0.000382
17.502843 0.008682
17.602859 0.014691
17.702875 0.020666
17.802891 0.021275
17.902907 0.024568
18.002924 0.024031
18.102940 0.015664
18.202956 0.015462
18.302972 0.017202
18.402989 0.013094
18.503005 0.019368
18.603021 0.015878
18.703037 0.007821
18.803054 0.006601
18.903070 0.002232
19.003086 0.004689
19.103102 0.008680
19.203119 0.008478
19.303135 -0.003185
19.403151 -0.003117
19.503167 -0.007803
19.603184 -0.041565
19.703200 -0.192467
19.803216 -0.228433
19.903232 -0.117956
20.003249 -0.034037
20.103265 -0.032168
20.203281 -0.032071
20.303297 -0.076461
20.403314 -0.031507
20.503330 -0.050288
20.603346 -0.028155
20.703362 -0.056962
20.803379 -0.048807
20.903395 -0.042235
21.003411 -0.040153
21.103427 -0.042564
21.203444 -0.062520
21.303460 -0.018529
21.403476 -0.035097
21.503492 0.162976
21.603508 0.200215
21.703525 0.066265
21.803541 -0.010016
21.903557 -0.025530
22.003573 -0.031099
22.103590 -0.019304
22.203606 -0.001424
22.303622 0.001011
22.403638 0.008157
22.503655 0.011453
22.603671 0.017012
22.703687 0.015341
22.803703 0.010717
22.903720 0.016878
23.003736 0.020454
23.103752 0.018646
23.203768 0.015755
23.303785 0.012738
23.403801 0.004754
23.503817 -0.001593
23.603833 0.001804
23.703850 -0.003837
23.803866 -0.004524
23.903882 -0.004915
24.003898 -0.003634
24.103915 -0.004566
24.203931 -0.003752
24.303947 -0.000211
24.403963 0.001628
24.503980 -0.004879
24.603996 0.002313


==> matlabPlots/experiments/ergonomy_topDown/acceleration_UAV1_z.txt <==
0.000000 0.173699
0.100016 0.199409
0.200032 0.235182
0.300049 0.285103
0.400065 0.351337
0.500081 0.389327
0.600097 0.427708
0.700114 0.460553
0.800130 0.451970
0.900146 0.429938
1.000162 0.232930
1.100179 0.498517
1.200195 0.456796
1.300211 0.424059
1.400227 0.405575
1.500244 0.366716
1.600260 0.416744
1.700276 0.410845
1.800292 0.374349
1.900309 0.526056
2.000325 0.723403
2.100341 0.464948
2.200357 0.387403
2.300374 0.375719
2.400390 0.427777
2.500406 0.436831
2.600422 0.340037
2.700439 0.361344
2.800455 0.320946
2.900471 0.239972
3.000487 0.213051
3.100504 0.184889
3.200520 0.151215
3.300536 0.319545
3.400552 0.301002
3.500569 -0.032929
3.600585 -0.065795
3.700601 -0.136606
3.800617 -0.135707
3.900633 -0.108937
4.000650 -0.074290
4.100666 -0.003685
4.200682 -0.072248
4.300698 -0.217952
4.400715 -0.387665
4.500731 -0.445126
4.600747 -0.201238
4.700763 0.173972
4.800780 0.141047
4.900796 0.094863
5.000812 0.061355
5.100828 0.302144
5.200845 0.200252
5.300861 0.077281
5.400877 0.099951
5.500893 0.081167
5.600910 0.082045
5.700926 0.053310
5.800942 0.014292
5.900958 -0.011354
6.000975 -0.040902
6.100991 -0.045573
6.201007 -0.028952
6.301023 -0.020123
6.401040 -0.057339
6.501056 -0.039100
6.601072 -0.076534
6.701088 -0.098118
6.801105 -0.097689
6.901121 -0.106065
7.001137 -0.095532
7.101153 -0.079743
7.201169 -0.074699
7.301186 -0.067228
7.401202 -0.061360
7.501218 -0.012144
7.601234 0.016603
7.701251 0.048648
7.801267 0.103662
7.901283 0.168530
8.001299 0.193419
8.101316 0.028813
8.201332 0.055705
8.301348 0.293161
8.401364 0.189543
8.501381 0.038931
8.601397 0.045621
8.701413 0.002524
8.801429 -0.038156
8.901446 -0.161249
9.001462 -0.159838
9.101478 -0.217618
9.201494 -0.198210
9.301511 -0.213960
9.401527 -0.218817
9.501543 -0.054870
9.601559 -0.025157
9.701576 -0.153551
9.801592 -0.127251
9.901608 -0.157540
10.001624 -0.162028
10.101641 -0.035014
10.201657 -0.052098
10.301673 0.052518
10.401689 0.036672
10.501706 0.153615
10.601722 0.163567
10.701738 0.191768
10.801754 0.129512
10.901770 0.145973
11.001787 0.050210
11.101803 0.031751
11.201819 -0.063107
11.301835 -0.157895
11.401852 -0.207865
11.501868 -0.067837
11.601884 -0.271950
11.701900 -0.248136
11.801917 -0.351431
11.901933 -0.212666
12.001949 -0.175273
12.101965 -0.152076
12.201982 -0.125320
12.301998 -0.139961
12.402014 -0.134575
12.502030 -0.181856
12.602047 -0.228847
12.702063 -0.246054
12.802079 -0.256740
12.902095 -0.239704
13.002112 -0.223310
13.102128 -0.169315
13.202144 -0.195636
13.302160 -0.160651
13.402177 -0.163909
13.502193 -0.145185
13.602209 -0.138546
13.702225 -0.132461
13.802242 -0.134368
13.902258 -0.114875
14.002274 -0.070799
14.102290 -0.033659
14.202307 0.045572
14.302323 0.115079
14.402339 0.148243
14.502355 0.142643
14.602371 0.142620
14.702388 0.359938
14.802404 0.534895
14.902420 0.416157
15.002436 0.428089
15.102453 0.369893
15.202469 0.326586
15.302485 0.263788
15.402501 0.195379
15.502518 0.126620
15.602534 0.011563
15.702550 0.018689
15.802566 -0.160766
15.902583 -0.314328
16.002599 -0.463386
16.102615 -0.298784
16.202631 -0.194275
16.302648 0.038960
16.402664 0.028218
16.502680 -0.043185
16.602696 -0.044094
16.702713 0.081604
16.802729 -0.031176
16.902745 -0.140187
17.002761 -0.104562
17.102778 -0.054087
17.202794 -0.053309
17.302810 -0.019256
17.402826 0.042326
17.502843 0.072676
17.602859 0.120681
17.702875 0.164311
17.802891 0.193031
17.902907 0.212878
18.002924 0.267618
18.102940 0.291501
18.202956 0.292080
18.302972 0.292907
18.402989 0.277077
18.503005 0.276770
18.603021 0.283677
18.703037 0.288191
18.803054 0.270022
18.903070 0.257656
19.003086 0.238584
19.103102 0.191431
19.203119 0.189443
19.303135 0.095099
19.403151 0.046719
19.503167 0.052664
19.603184 -0.063599
19.703200 -0.218121
19.803216 -0.137730
19.903232 -0.007760
20.003249 -0.080042
20.103265 -0.200530
20.203281 -0.238931
20.303297 -0.311491
20.403314 -0.289736
20.503330 -0.341269
20.603346 -0.372087
20.703362 -0.371450
20.803379 -0.355364
20.903395 -0.348982
21.003411 -0.351390
21.103427 -0.356620
21.203444 -0.402327
21.303460 -0.396660
21.403476 -0.406451
21.503492 -0.164544
21.603508 -0.232776
21.703525 -0.258622
21.803541 -0.108602
21.903557 -0.034381
22.003573 -0.050437
22.103590 0.056556
22.203606 0.073061
22.303622 0.057440
22.403638 0.002402
22.503655 -0.062703
22.603671 -0.138230
22.703687 -0.198090
22.803703 -0.263209
22.903720 -0.338187
23.003736 -0.385812
23.103752 -0.440424
23.203768 -0.480511
23.303785 -0.491632
23.403801 -0.475554
23.503817 -0.491550
23.603833 -0.473983
23.703850 -0.460825
23.803866 -0.449735
23.903882 -0.452238
24.003898 -0.472294
24.103915 -0.481756
24.203931 -0.511965
24.303947 -0.512835
24.403963 -0.517122
24.503980 -0.515513
24.603996 -0.518948


==> matlabPlots/experiments/ergonomy_topDown/position_UAV1_x.txt <==
0.000000 -9.592172
0.100016 -9.593648
0.200032 -9.593456
0.300049 -9.593521
0.400065 -9.591659
0.500081 -9.590541
0.600097 -9.591575
0.700114 -9.595059
0.800130 -9.597482
0.900146 -9.599300
1.000162 -9.634124
1.100179 -9.656285
1.200195 -9.637128
1.300211 -9.594404
1.400227 -9.591856
1.500244 -9.628334
1.600260 -9.669010
1.700276 -9.697694
1.800292 -9.708766
1.900309 -9.702047
2.000325 -9.432460
2.100341 -8.926446
2.200357 -8.261234
2.300374 -7.497243
2.400390 -6.681653
2.500406 -5.849855
2.600422 -4.974474
2.700439 -4.066601
2.800455 -3.159533
2.900471 -2.238736
3.000487 -1.301792
3.100504 -0.336891
3.200520 0.637466
3.300536 1.633203
3.400552 2.585278
3.500569 3.498570
3.600585 4.397753
3.700601 5.272678
3.800617 6.141393
3.900633 7.023133
4.000650 7.906410
4.100666 8.772723
4.200682 9.492184
4.300698 10.077597
4.400715 10.270352
4.500731 10.190687
4.600747 10.262343
4.700763 10.537273
4.800780 10.807403
4.900796 11.038852
5.000812 11.294973
5.100828 11.578980
5.200845 11.702388
5.300861 11.687918
5.400877 11.669645
5.500893 11.673848
5.600910 11.678753
5.700926 11.676204
5.800942 11.673414
5.900958 11.673633
6.000975 11.673742
6.100991 11.672080
6.201007 11.672076
6.301023 11.673364
6.401040 11.674138
6.501056 11.675006
6.601072 11.675043
6.701088 11.674252
6.801105 11.672575
6.901121 11.670260
7.001137 11.668677
7.101153 11.669835
7.201169 11.668859
7.301186 11.666738
7.401202 11.666539
7.501218 11.667687
7.601234 11.665798
7.701251 11.663492
7.801267 11.670230
7.901283 11.681333
8.001299 11.670526
8.101316 11.601089
8.201332 11.308395
8.301348 10.848560
8.401364 10.304319
8.501381 9.757759
8.601397 9.178036
8.701413 8.566117
8.801429 7.939084
8.901446 7.304291
9.001462 6.650520
9.101478 5.985192
9.201494 5.297158
9.301511 4.604436
9.401527 3.938092
9.501543 3.297648
9.601559 2.661911
9.701576 2.033552
9.801592 1.406238
9.901608 0.778918
10.001624 0.148786
10.101641 -0.481764
10.201657 -1.104027
10.301673 -1.717680
10.401689 -2.330070
10.501706 -2.935007
10.601722 -3.529411
10.701738 -4.107457
10.801754 -4.665279
10.901770 -5.205039
11.001787 -5.737325
11.101803 -6.262044
11.201819 -6.763489
11.301835 -7.237445
11.401852 -7.644985
11.501868 -7.991854
11.601884 -8.154780
11.701900 -8.197220
11.801917 -8.226352
11.901933 -8.233689
12.001949 -8.223732
12.101965 -8.210981
12.201982 -8.200441
12.301998 -8.192718
12.402014 -8.187436
12.502030 -8.184785
12.602047 -8.183092
12.702063 -8.180396
12.802079 -8.180201
12.902095 -8.180575
13.002112 -8.180925
13.102128 -8.181671
13.202144 -8.182358
13.302160 -8.183500
13.402177 -8.182275
13.502193 -8.179271
13.602209 -8.176402
13.702225 -8.176714
13.802242 -8.177979
13.902258 -8.178104
14.002274 -8.180846
14.102290 -8.181196
14.202307 -8.180045
14.302323 -8.179251
14.402339 -8.179563
14.502355 -8.181860
14.602371 -8.182757
14.702388 -8.206938
14.802404 -8.617007
14.902420 -9.340225
15.002436 -10.361618
15.102453 -11.583907
15.202469 -12.967740
15.302485 -14.449319
15.402501 -15.958540
15.502518 -17.461123
15.602534 -18.893368
15.702550 -20.225723
15.802566 -21.180730
15.902583 -21.841985
16.002599 -22.067928
16.102615 -22.025207
16.202631 -22.085167
16.302648 -22.256064
16.402664 -22.437268
16.502680 -22.606738
16.602696 -22.786013
16.702713 -22.979588
16.802729 -23.062059
16.902745 -23.053845
17.002761 -23.042643
17.102778 -23.047167
17.202794 -23.048774
17.302810 -23.044275
17.402826 -23.039569
17.502843 -23.037376
17.602859 -23.035576
17.702875 -23.033730
17.802891 -23.033245
17.902907 -23.033288
18.002924 -23.032930
18.102940 -23.031824
18.202956 -23.031264
18.302972 -23.033498
18.402989 -23.036209
18.503005 -23.037100
18.603021 -23.037819
18.703037 -23.037166
18.803054 -23.036930
18.903070 -23.035511
19.003086 -23.035509
19.103102 -23.035929
19.203119 -23.035280
19.303135 -23.032071
19.403151 -23.036280
19.503167 -23.049268
19.603184 -23.031654
19.703200 -22.960332
19.803216 -22.585879
19.903232 -21.963652
20.003249 -21.218405
20.103265 -20.418822
20.203281 -19.560533
20.303297 -18.687232
20.403314 -17.776289
20.503330 -16.866660
20.603346 -15.938710
20.703362 -15.015958
20.803379 -14.077179
20.903395 -13.135008
21.003411 -12.231992
21.103427 -11.357503
21.203444 -10.549364
21.303460 -9.761938
21.403476 -9.090704
21.503492 -8.490991
21.603508 -8.219843
21.703525 -8.179725
21.803541 -8.186938
21.903557 -8.191270
22.003573 -8.182606
22.103590 -8.176989
22.203606 -8.172652
22.303622 -8.170464
22.403638 -8.169326
22.503655 -8.168445
22.603671 -8.166988
22.703687 -8.167296
22.803703 -8.169587
22.903720 -8.173879
23.003736 -8.176541
23.103752 -8.177834
23.203768 -8.178002
23.303785 -8.178461
23.403801 -8.179626
23.503817 -8.180904
23.603833 -8.181880
23.703850 -8.182518
23.803866 -8.183550
23.903882 -8.183048
24.003898 -8.181653
24.103915 -8.181108
24.203931 -8.180278
24.303947 -8.180064
24.403963 -8.178037
24.503980 -8.179505
24.603996 -8.180326


==> matlabPlots/experiments/ergonomy_topDown/position_UAV1_y.txt <==
0.000000 -12.489219
0.100016 -12.490068
0.200032 -12.491786
0.300049 -12.493025
0.400065 -12.494467
0.500081 -12.495039
0.600097 -12.496155
0.700114 -12.496415
0.800130 -12.495559
0.900146 -12.496235
1.000162 -12.540575
1.100179 -12.595353
1.200195 -12.633851
1.300211 -12.632515
1.400227 -12.612149
1.500244 -12.600783
1.600260 -12.605213
1.700276 -12.626786
1.800292 -12.643223
1.900309 -12.656807
2.000325 -12.779829
2.100341 -12.995271
2.200357 -13.188252
2.300374 -13.327843
2.400390 -13.450406
2.500406 -13.567985
2.600422 -13.676571
2.700439 -13.777819
2.800455 -13.876631
2.900471 -13.977280
3.000487 -14.102162
3.100504 -14.255784
3.200520 -14.471714
3.300536 -14.740499
3.400552 -14.869794
3.500569 -14.847075
3.600585 -14.722370
3.700601 -14.540273
3.800617 -14.410614
3.900633 -14.350659
4.000650 -14.325990
4.100666 -14.324189
4.200682 -14.425601
4.300698 -14.619705
4.400715 -14.702922
4.500731 -14.651799
4.600747 -14.650947
4.700763 -14.757074
4.800780 -14.852034
4.900796 -14.928326
5.000812 -15.018600
5.100828 -15.127219
5.200845 -15.177605
5.300861 -15.175599
5.400877 -15.169241
5.500893 -15.167880
5.600910 -15.167348
5.700926 -15.163859
5.800942 -15.159529
5.900958 -15.156653
6.000975 -15.157014
6.100991 -15.162521
6.201007 -15.167751
6.301023 -15.171086
6.401040 -15.173861
6.501056 -15.177223
6.601072 -15.179580
6.701088 -15.180081
6.801105 -15.180029
6.901121 -15.180790
7.001137 -15.180286
7.101153 -15.180555
7.201169 -15.181599
7.301186 -15.181884
7.401202 -15.181473
7.501218 -15.183419
7.601234 -15.185774
7.701251 -15.187035
7.801267 -15.184967
7.901283 -15.183556
8.001299 -15.220210
8.101316 -15.292209
8.201332 -15.534725
8.301348 -15.904011
8.401364 -16.273059
8.501381 -16.625105
8.601397 -16.997938
8.701413 -17.387100
8.801429 -17.771894
8.901446 -18.149068
9.001462 -18.517559
9.101478 -18.877518
9.201494 -19.213192
9.301511 -19.529117
9.401527 -19.901693
9.501543 -20.332120
9.601559 -20.813776
9.701576 -21.316406
9.801592 -21.798179
9.901608 -22.252996
10.001624 -22.698938
10.101641 -23.139466
10.201657 -23.576886
10.301673 -24.011419
10.401689 -24.451335
10.501706 -24.895378
10.601722 -25.340179
10.701738 -25.781847
10.801754 -26.235082
10.901770 -26.698633
11.001787 -27.163716
11.101803 -27.623053
11.201819 -28.089809
11.301835 -28.561042
11.401852 -29.050027
11.501868 -29.533870
11.601884 -29.775978
11.701900 -29.829365
11.801917 -29.821408
11.901933 -29.808765
12.001949 -29.812300
12.101965 -29.813411
12.201982 -29.814139
12.301998 -29.813783
12.402014 -29.813443
12.502030 -29.811639
12.602047 -29.809886
12.702063 -29.808679
12.802079 -29.808952
12.902095 -29.806883
13.002112 -29.807547
13.102128 -29.808859
13.202144 -29.808122
13.302160 -29.807292
13.402177 -29.807110
13.502193 -29.808454
13.602209 -29.810309
13.702225 -29.812073
13.802242 -29.814564
13.902258 -29.816224
14.002274 -29.817568
14.102290 -29.817662
14.202307 -29.818115
14.302323 -29.816774
14.402339 -29.814603
14.502355 -29.812206
14.602371 -29.811127
14.702388 -29.799021
14.802404 -29.575798
14.902420 -29.172647
15.002436 -28.658282
15.102453 -28.074689
15.202469 -27.454071
15.302485 -26.815625
15.402501 -26.177034
15.502518 -25.542507
15.602534 -24.955535
15.702550 -24.418639
15.802566 -23.978066
15.902583 -23.605256
16.002599 -23.365717
16.102615 -23.218837
16.202631 -23.321266
16.302648 -23.567814
16.402664 -23.789002
16.502680 -23.969722
16.602696 -24.173509
16.702713 -24.399105
16.802729 -24.497181
16.902745 -24.489018
17.002761 -24.473262
17.102778 -24.473105
17.202794 -24.474430
17.302810 -24.471928
17.402826 -24.470966
17.502843 -24.472745
17.602859 -24.475672
17.702875 -24.479004
17.802891 -24.481682
17.902907 -24.483351
18.002924 -24.485299
18.102940 -24.483567
18.202956 -24.481737
18.302972 -24.480821
18.402989 -24.480633
18.503005 -24.482023
18.603021 -24.482506
18.703037 -24.479754
18.803054 -24.477851
18.903070 -24.475945
19.003086 -24.476105
19.103102 -24.477690
19.203119 -24.477795
19.303135 -24.476331
19.403151 -24.476745
19.503167 -24.474983
19.603184 -24.456587
19.703200 -24.440637
19.803216 -24.557409
19.903232 -24.784796
20.003249 -25.040046
20.103265 -25.293651
20.203281 -25.550397
20.303297 -25.798840
20.403314 -26.065434
20.503330 -26.332139
20.603346 -26.614483
20.703362 -26.897427
20.803379 -27.198093
20.903395 -27.511561
21.003411 -27.835786
21.103427 -28.172158
21.203444 -28.522111
21.303460 -28.895781
21.403476 -29.259043
21.503492 -29.614895
21.603508 -29.791244
21.703525 -29.827476
21.803541 -29.820824
21.903557 -29.808863
22.003573 -29.801817
22.103590 -29.801023
22.203606 -29.805771
22.303622 -29.809368
22.403638 -29.812543
22.503655 -29.815415
22.603671 -29.817981
22.703687 -29.818273
22.803703 -29.817442
22.903720 -29.818620
23.003736 -29.820681
23.103752 -29.821668
23.203768 -29.820556
23.303785 -29.819668
23.403801 -29.817760
23.503817 -29.815584
23.603833 -29.814700
23.703850 -29.812676
23.803866 -29.811433
23.903882 -29.810533
24.003898 -29.809401
24.103915 -29.808734
24.203931 -29.808807
24.303947 -29.810033
24.403963 -29.810528
24.503980 -29.808666
24.603996 -29.811493


==> matlabPlots/experiments/ergonomy_topDown/position_UAV1_z.txt <==
0.000000 1.678755
0.100016 1.687053
0.200032 1.692249
0.300049 1.693308
0.400065 1.690612
0.500081 1.689005
0.600097 1.683882
0.700114 1.677073
0.800130 1.671905
0.900146 1.668810
1.000162 1.621458
1.100179 1.522947
1.200195 1.499617
1.300211 1.501131
1.400227 1.504412
1.500244 1.504512
1.600260 1.499706
1.700276 1.494042
1.800292 1.494780
1.900309 1.500331
2.000325 1.656932
2.100341 1.987152
2.200357 2.330697
2.300374 2.661830
2.400390 2.971533
2.500406 3.260697
2.600422 3.548045
2.700439 3.816193
2.800455 4.054266
2.900471 4.266201
3.000487 4.420169
3.100504 4.526279
3.200520 4.605776
3.300536 4.670092
3.400552 4.945534
3.500569 5.420298
3.600585 5.861687
3.700601 6.269410
3.800617 6.633946
3.900633 6.957559
4.000650 7.259001
4.100666 7.537214
4.200682 7.832923
4.300698 8.137926
4.400715 8.350018
4.500731 8.447734
4.600747 8.386465
4.700763 8.186166
4.800780 8.032627
4.900796 7.902847
5.000812 7.744958
5.100828 7.560471
5.200845 7.489371
5.300861 7.503023
5.400877 7.502869
5.500893 7.497102
5.600910 7.490531
5.700926 7.487860
5.800942 7.488970
5.900958 7.492285
6.000975 7.498299
6.100991 7.501964
6.201007 7.500352
6.301023 7.496743
6.401040 7.497237
6.501056 7.491263
6.601072 7.492917
6.701088 7.496328
6.801105 7.498230
6.901121 7.501649
7.001137 7.503690
7.101153 7.502485
7.201169 7.501751
7.301186 7.505261
7.401202 7.509958
7.501218 7.511570
7.601234 7.516081
7.701251 7.518432
7.801267 7.512187
7.901283 7.503398
8.001299 7.489383
8.101316 7.483428
8.201332 7.362654
8.301348 7.138045
8.401364 6.956451
8.501381 6.803316
8.601397 6.639733
8.701413 6.470356
8.801429 6.304315
8.901446 6.150693
9.001462 5.976713
9.101478 5.789159
9.201494 5.566571
9.301511 5.322898
9.401527 5.066067
9.501543 4.808425
9.601559 4.670435
9.701576 4.637481
9.801592 4.589944
9.901608 4.526353
10.001624 4.434376
10.101641 4.307377
10.201657 4.174190
10.301673 4.021440
10.401689 3.871058
10.501706 3.698472
10.601722 3.522476
10.701738 3.337933
10.801754 3.146669
10.901770 2.945521
11.001787 2.754417
11.101803 2.557745
11.201819 2.359672
11.301835 2.159313
11.401852 1.919100
11.501868 1.651490
11.601884 1.531180
11.701900 1.517260
11.801917 1.520349
11.901933 1.517828
12.001949 1.513211
12.101965 1.509863
12.201982 1.502401
12.301998 1.495216
12.402014 1.488010
12.502030 1.486955
12.602047 1.490755
12.702063 1.494151
12.802079 1.501609
12.902095 1.507485
13.002112 1.508986
13.102128 1.504397
13.202144 1.507040
13.302160 1.504965
13.402177 1.502642
13.502193 1.501104
13.602209 1.499750
13.702225 1.500658
13.802242 1.506625
13.902258 1.511406
14.002274 1.517060
14.102290 1.522847
14.202307 1.521420
14.302323 1.514921
14.402339 1.506344
14.502355 1.502203
14.602371 1.501050
14.702388 1.510872
14.802404 1.698435
14.902420 2.052504
15.002436 2.406647
15.102453 2.741928
15.202469 3.060776
15.302485 3.373999
15.402501 3.682465
15.502518 3.992251
15.602534 4.294645
15.702550 4.580116
15.802566 4.878861
15.902583 5.168915
16.002599 5.365319
16.102615 5.450815
16.202631 5.369682
16.302648 5.178482
16.402664 5.017048
16.502680 4.889496
16.602696 4.731555
16.702713 4.556761
16.802729 4.489796
16.902745 4.508454
17.002761 4.513217
17.102778 4.507517
17.202794 4.511457
17.302810 4.517229
17.402826 4.516294
17.502843 4.516935
17.602859 4.512553
17.702875 4.509768
17.802891 4.512471
17.902907 4.516333
18.002924 4.509264
18.102940 4.501808
18.202956 4.499274
18.302972 4.496501
18.402989 4.497166
18.503005 4.499527
18.603021 4.499597
18.703037 4.497720
18.803054 4.495840
18.903070 4.493453
19.003086 4.492206
19.103102 4.490267
19.203119 4.481963
19.303135 4.476853
19.403151 4.477657
19.503167 4.468000
19.603184 4.474692
19.703200 4.476647
19.803216 4.378898
19.903232 4.199154
20.003249 4.053725
20.103265 3.939063
20.203281 3.799084
20.303297 3.658007
20.403314 3.516709
20.503330 3.388951
20.603346 3.255802
20.703362 3.108770
20.803379 2.950939
20.903395 2.787339
21.003411 2.621728
21.103427 2.452916
21.203444 2.288385
21.303460 2.116587
21.403476 1.905344
21.503492 1.664648
21.603508 1.555529
21.703525 1.549733
21.803541 1.538712
21.903557 1.529051
22.003573 1.526515
22.103590 1.509978
22.203606 1.496417
22.303622 1.486217
22.403638 1.480571
22.503655 1.477933
22.603671 1.475615
22.703687 1.472200
22.803703 1.473238
22.903720 1.475254
23.003736 1.478332
23.103752 1.485131
23.203768 1.493428
23.303785 1.499921
23.403801 1.503132
23.503817 1.505110
23.603833 1.504000
23.703850 1.504506
23.803866 1.499491
23.903882 1.494011
24.003898 1.496050
24.103915 1.494240
24.203931 1.494754
24.303947 1.493770
24.403963 1.498018
24.503980 1.502377
24.603996 1.506055


==> matlabPlots/experiments/ergonomy_topDown/velocity_UAV1_x.txt <==
0.000000 -0.006342
0.100016 -0.005146
0.200032 -0.004638
0.300049 -0.004735
0.400065 -0.005638
0.500081 -0.007824
0.600097 -0.009420
0.700114 -0.008000
0.800130 -0.005303
0.900146 -0.003219
1.000162 -0.097950
1.100179 -0.014086
1.200195 -0.012298
1.300211 -0.049664
1.400227 -0.085422
1.500244 -0.081237
1.600260 -0.045860
1.700276 -0.016005
1.800292 0.003257
1.900309 0.075841
2.000325 0.453254
2.100341 0.582480
2.200357 0.766262
2.300374 0.801218
2.400390 0.850810
2.500406 0.856552
2.600422 0.940796
2.700439 0.924278
2.800455 0.899911
2.900471 0.902341
3.000487 0.938432
3.100504 0.964136
3.200520 0.984401
3.300536 0.981257
3.400552 0.937055
3.500569 0.907661
3.600585 0.892868
3.700601 0.877940
3.800617 0.888369
3.900633 0.856241
4.000650 0.908870
4.100666 0.846763
4.200682 0.612134
4.300698 0.464997
4.400715 -0.043223
4.500731 -0.089881
4.600747 0.209467
4.700763 0.301467
4.800780 0.241800
4.900796 0.224580
5.000812 0.263625
5.100828 0.243411
5.200845 0.013356
5.300861 -0.035975
5.400877 -0.007120
5.500893 0.007893
5.600910 -0.002499
5.700926 -0.007169
5.800942 -0.002760
5.900958 -0.000450
6.000975 -0.001541
6.100991 -0.001214
6.201007 0.001315
6.301023 0.000217
6.401040 -0.001015
6.501056 -0.002247
6.601072 -0.003428
6.701088 -0.003822
6.801105 -0.003461
6.901121 -0.002184
7.001137 0.000185
7.101153 0.001079
7.201169 -0.001093
7.301186 0.000754
7.401202 0.004420
7.501218 0.003095
7.601234 0.000591
7.701251 0.002892
7.801267 0.012860
7.901283 0.006557
8.001299 -0.041727
8.101316 -0.126869
8.201332 -0.400790
8.301348 -0.466526
8.401364 -0.519610
8.501381 -0.516513
8.601397 -0.581468
8.701413 -0.588590
8.801429 -0.625501
8.901446 -0.638776
9.001462 -0.669072
9.101478 -0.671408
9.201494 -0.700544
9.301511 -0.690914
9.401527 -0.646843
9.501543 -0.627038
9.601559 -0.629897
9.701576 -0.629265
9.801592 -0.625801
9.901608 -0.625281
10.001624 -0.631137
10.101641 -0.636673
10.201657 -0.605784
10.301673 -0.604953
10.401689 -0.599882
10.501706 -0.594805
10.601722 -0.581375
10.701738 -0.576955
10.801754 -0.548678
10.901770 -0.539417
11.001787 -0.528169
11.101803 -0.522270
11.201819 -0.482596
11.301835 -0.458785
11.401852 -0.372270
11.501868 -0.301798
11.601884 -0.063487
11.701900 -0.023303
11.801917 0.012050
11.901933 0.033099
12.001949 0.035161
12.101965 0.025621
12.201982 0.017923
12.301998 0.010259
12.402014 0.005353
12.502030 0.002680
12.602047 0.001453
12.702063 0.000235
12.802079 -0.001204
12.902095 -0.000874
13.002112 -0.000123
13.102128 0.000084
13.202144 0.000187
13.302160 0.001589
13.402177 0.002984
13.502193 0.002823
13.602209 -0.002985
13.702225 -0.004536
13.802242 -0.002891
13.902258 -0.002863
14.002274 -0.001949
14.102290 -0.000621
14.202307 -0.001289
14.302323 -0.001554
14.402339 -0.003527
14.502355 -0.003428
14.602371 0.002129
14.702388 -0.107653
14.802404 -0.630567
14.902420 -0.824501
15.002436 -0.988506
15.102453 -0.947018
15.202469 -0.949893
15.302485 -0.976618
15.402501 -0.984627
15.502518 -0.930511
15.602534 -0.993853
15.702550 -0.944025
15.802566 -0.736677
15.902583 -0.525695
16.002599 0.014990
16.102615 0.058762
16.202631 -0.137258
16.302648 -0.196699
16.402664 -0.182532
16.502680 -0.168632
16.602696 -0.194046
16.702713 -0.167332
16.802729 -0.007387
16.902745 0.027165
17.002761 0.009009
17.102778 0.000860
17.202794 0.008804
17.302810 0.011296
17.402826 0.005977
17.502843 0.002552
17.602859 0.002235
17.702875 0.000500
17.802891 -0.000473
17.902907 -0.001923
18.002924 -0.001207
18.102940 -0.003433
18.202956 -0.004009
18.302972 -0.005276
18.402989 -0.001644
18.503005 -0.000104
18.603021 0.001853
18.703037 0.001402
18.803054 0.002605
18.903070 0.002778
19.003086 0.000233
19.103102 0.000003
19.203119 0.003571
19.303135 0.004329
19.403151 -0.008658
19.503167 -0.002852
19.603184 0.046515
19.703200 0.147713
19.803216 0.553560
19.903232 0.669593
20.003249 0.789169
20.103265 0.792694
20.203281 0.868532
20.303297 0.872470
20.403314 0.909039
20.503330 0.902520
20.603346 0.932072
20.703362 0.933090
20.803379 0.934651
20.903395 0.940711
21.003411 0.879772
21.103427 0.866841
21.203444 0.779656
21.303460 0.750242
21.403476 0.612975
21.503492 0.494982
21.603508 0.094256
21.703525 0.017119
21.803541 -0.007726
21.903557 0.011604
22.003573 0.008750
22.103590 0.003039
22.203606 -0.000748
22.303622 -0.004146
22.403638 -0.005944
22.503655 -0.007670
22.603671 -0.008707
22.703687 -0.009855
22.803703 -0.010964
22.903720 -0.008611
23.003736 -0.005624
23.103752 -0.003453
23.203768 -0.003451
23.303785 -0.003660
23.403801 -0.002884
23.503817 -0.002531
23.603833 -0.000936
23.703850 -0.001671
23.803866 0.000704
23.903882 0.001900
24.003898 0.001702
24.103915 0.000418
24.203931 -0.000542
24.303947 -0.000724
24.403963 -0.003216
24.503980 -0.003536
24.603996 -0.002550


==> matlabPlots/experiments/ergonomy_topDown/velocity_UAV1_y.txt <==
0.000000 -0.003355
0.100016 -0.003384
0.200032 -0.002619
0.300049 -0.000839
0.400065 -0.000416
0.500081 0.000686
0.600097 0.000751
0.700114 0.001951
0.800130 0.000318
0.900146 0.000234
1.000162 -0.135102
1.100179 -0.023574
1.200195 0.000046
1.300211 0.024930
1.400227 0.009662
1.500244 -0.011283
1.600260 -0.023285
1.700276 -0.015961
1.800292 0.001861
1.900309 -0.016415
2.000325 -0.173918
2.100341 -0.201463
2.200357 -0.144004
2.300374 -0.117937
2.400390 -0.108426
2.500406 -0.105967
2.600422 -0.098520
2.700439 -0.094524
2.800455 -0.091832
2.900471 -0.099698
3.000487 -0.137847
3.100504 -0.165824
3.200520 -0.255995
3.300536 -0.240795
3.400552 -0.021017
3.500569 0.056388
3.600585 0.165345
3.700601 0.167567
3.800617 0.072129
3.900633 0.032925
4.000650 0.007754
4.100666 -0.022365
4.200682 -0.161134
4.300698 -0.162217
4.400715 0.023659
4.500731 0.062441
4.600747 -0.083098
4.700763 -0.118384
4.800780 -0.084081
4.900796 -0.079869
5.000812 -0.099049
5.100828 -0.095341
5.200845 -0.009680
5.300861 0.010413
5.400877 0.004033
5.500893 -0.001820
5.600910 -0.000923
5.700926 -0.002108
5.800942 -0.005605
5.900958 -0.010048
6.000975 -0.014627
6.100991 -0.014462
6.201007 -0.009476
6.301023 -0.006121
6.401040 -0.004804
6.501056 -0.003061
6.601072 -0.000165
6.701088 0.001836
6.801105 0.000386
6.901121 0.000896
7.001137 0.001100
7.101153 0.001122
7.201169 0.002395
7.301186 0.002833
7.401202 0.002609
7.501218 0.001329
7.601234 0.003594
7.701251 0.005942
7.801267 0.008629
7.901283 0.001763
8.001299 -0.017077
8.101316 -0.041738
8.201332 -0.282553
8.301348 -0.327376
8.401364 -0.319375
8.501381 -0.325224
8.601397 -0.360017
8.701413 -0.365362
8.801429 -0.368733
8.901446 -0.367526
9.001462 -0.361298
9.101478 -0.348613
9.201494 -0.316331
9.301511 -0.324659
9.401527 -0.408791
9.501543 -0.441169
9.601559 -0.501015
9.701576 -0.503216
9.801592 -0.463932
9.901608 -0.449132
10.001624 -0.444689
10.101641 -0.447581
10.201657 -0.433057
10.301673 -0.434883
10.401689 -0.443587
10.501706 -0.445282
10.601722 -0.445288
10.701738 -0.450338
10.801754 -0.465499
10.901770 -0.466621
11.001787 -0.461481
11.101803 -0.463879
11.201819 -0.469208
11.301835 -0.480634
11.401852 -0.499926
11.501868 -0.429592
11.601884 -0.095257
11.701900 -0.012378
11.801917 0.022483
11.901933 0.000380
12.001949 -0.001608
12.101965 0.001004
12.201982 0.002330
12.301998 0.002742
12.402014 0.002862
12.502030 0.003563
12.602047 0.000637
12.702063 -0.000326
12.802079 0.000058
12.902095 0.000294
13.002112 -0.001896
13.102128 -0.001739
13.202144 -0.001251
13.302160 -0.001432
13.402177 -0.002773
13.502193 -0.002303
13.602209 -0.003411
13.702225 -0.001522
13.802242 -0.000100
13.902258 0.000561
14.002274 0.003206
14.102290 0.004319
14.202307 0.004127
14.302323 0.005955
14.402339 0.005150
14.502355 0.004410
14.602371 -0.000502
14.702388 0.057677
14.802404 0.351355
14.902420 0.438121
15.002436 0.573376
15.102453 0.585784
15.202469 0.633209
15.302485 0.638277
15.402501 0.639734
15.502518 0.608060
15.602534 0.558621
15.702550 0.512205
15.802566 0.389835
15.902583 0.335604
16.002599 0.161666
16.102615 0.061393
16.202631 -0.224107
16.302648 -0.242516
16.402664 -0.182616
16.502680 -0.171312
16.602696 -0.217619
16.702713 -0.193252
16.802729 -0.009578
16.902745 0.029016
17.002761 0.010855
17.102778 -0.003510
17.202794 -0.000328
17.302810 0.001050
17.402826 -0.002875
17.502843 -0.003090
17.602859 -0.001975
17.702875 -0.000938
17.802891 0.003243
17.902907 0.004551
18.002924 0.007408
18.102940 0.006380
18.202956 0.005529
18.302972 0.004270
18.402989 0.004055
18.503005 0.004029
18.603021 0.006483
18.703037 0.005444
18.803054 0.004248
18.903070 0.003317
19.003086 0.001493
19.103102 0.001832
19.203119 0.004101
19.303135 0.004861
19.403151 0.001008
19.503167 0.003776
19.603184 0.014045
19.703200 -0.033984
19.803216 -0.218263
19.903232 -0.269335
20.003249 -0.269334
20.103265 -0.259152
20.203281 -0.257990
20.303297 -0.260116
20.403314 -0.274797
20.503330 -0.277111
20.603346 -0.291433
20.703362 -0.294521
20.803379 -0.315532
20.903395 -0.324567
21.003411 -0.336447
21.103427 -0.350853
21.203444 -0.362308
21.303460 -0.372147
21.403476 -0.362058
21.503492 -0.303754
21.603508 -0.065979
21.703525 -0.003153
21.803541 0.018025
21.903557 0.007168
22.003573 -0.001177
22.103590 -0.007633
22.203606 -0.006927
22.303622 -0.003208
22.403638 -0.001261
22.503655 0.001780
22.603671 0.003303
22.703687 0.004099
22.803703 0.004764
22.903720 0.003925
23.003736 0.005565
23.103752 0.007400
23.203768 0.008051
23.303785 0.007938
23.403801 0.006956
23.503817 0.005844
23.603833 0.004437
23.703850 0.005281
23.803866 0.001990
23.903882 0.000724
24.003898 -0.000957
24.103915 -0.001066
24.203931 -0.002165
24.303947 -0.001861
24.403963 0.000395
24.503980 -0.000481
24.603996 -0.005170


==> matlabPlots/experiments/ergonomy_topDown/velocity_UAV1_z.txt <==
0.000000 -0.038805
0.100016 -0.062581
0.200032 -0.083178
0.300049 -0.092905
0.400065 -0.099422
0.500081 -0.106035
0.600097 -0.104155
0.700114 -0.103808
0.800130 -0.084835
0.900146 -0.072764
1.000162 -0.267006
1.100179 -0.124413
1.200195 -0.082882
1.300211 -0.084063
1.400227 -0.088318
1.500244 -0.081561
1.600260 -0.081594
1.700276 -0.069643
1.800292 -0.058664
1.900309 -0.007319
2.000325 0.225375
2.100341 0.307285
2.200357 0.277426
2.300374 0.263141
2.400390 0.218862
2.500406 0.206493
2.600422 0.208543
2.700439 0.206634
2.800455 0.177240
2.900471 0.171031
3.000487 0.114941
3.100504 0.112591
3.200520 0.071464
3.300536 0.134982
3.400552 0.441823
3.500569 0.488143
3.600585 0.436370
3.700601 0.417997
3.800617 0.353384
3.900633 0.313646
4.000650 0.277371
4.100666 0.267993
4.200682 0.288014
4.300698 0.263000
4.400715 0.119381
4.500731 0.048757
4.600747 -0.191389
4.700763 -0.212618
4.800780 -0.174739
4.900796 -0.172722
5.000812 -0.208469
5.100828 -0.183470
5.200845 -0.035060
5.300861 -0.010594
5.400877 -0.019809
5.500893 -0.015188
5.600910 -0.000390
5.700926 0.014991
5.800942 0.020673
5.900958 0.020028
6.000975 0.011076
6.100991 0.004210
6.201007 0.004391
6.301023 0.012590
6.401040 0.016351
6.501056 0.024770
6.601072 0.028089
6.701088 0.029807
6.801105 0.023700
6.901121 0.016394
7.001137 0.011512
7.101153 0.011255
7.201169 0.011543
7.301186 0.002839
7.401202 -0.007817
7.501218 -0.020874
7.601234 -0.038155
7.701251 -0.046896
7.801267 -0.044510
7.901283 -0.048673
8.001299 -0.015449
8.101316 -0.038666
8.201332 -0.192095
8.301348 -0.201890
8.401364 -0.152647
8.501381 -0.120595
8.601397 -0.134268
8.701413 -0.123729
8.801429 -0.108259
8.901446 -0.112104
9.001462 -0.135209
9.101478 -0.149691
9.201494 -0.196229
9.301511 -0.216905
9.401527 -0.234706
9.501543 -0.205736
9.601559 -0.040576
9.701576 -0.015011
9.801592 -0.051323
9.901608 -0.068253
10.001624 -0.121659
10.101641 -0.147247
10.201657 -0.177498
10.301673 -0.193826
10.401689 -0.216200
10.501706 -0.230979
10.601722 -0.222353
10.701738 -0.212952
10.801754 -0.199097
10.901770 -0.176820
11.001787 -0.164306
11.101803 -0.155926
11.201819 -0.146712
11.301835 -0.161348
11.401852 -0.229863
11.501868 -0.200658
11.601884 0.006869
11.701900 0.012594
11.801917 0.030952
11.901933 0.006661
12.001949 0.007449
12.101965 0.009342
12.201982 0.019199
12.301998 0.038626
12.402014 0.051093
12.502030 0.062628
12.602047 0.064110
12.702063 0.060451
12.802079 0.048616
12.902095 0.033365
13.002112 0.026655
13.102128 0.024302
13.202144 0.023536
13.302160 0.024249
13.402177 0.027666
13.502193 0.026828
13.602209 0.027803
13.702225 0.026229
13.802242 0.013960
13.902258 0.000877
14.002274 -0.019671
14.102290 -0.039998
14.202307 -0.054051
14.302323 -0.054340
14.402339 -0.041555
14.502355 -0.032387
14.602371 -0.034489
14.702388 0.009753
14.802404 0.286739
14.902420 0.367286
15.002436 0.340207
15.102453 0.337844
15.202469 0.323861
15.302485 0.313270
15.402501 0.312935
15.502518 0.295899
15.602534 0.274234
15.702550 0.263474
15.802566 0.275219
15.902583 0.248422
16.002599 0.122838
16.102615 -0.006358
16.202631 -0.168502
16.302648 -0.190367
16.402664 -0.125800
16.502680 -0.124376
16.602696 -0.161034
16.702713 -0.140681
16.802729 0.011104
16.902745 0.022615
17.002761 -0.000146
17.102778 -0.010550
17.202794 -0.015280
17.302810 -0.032680
17.402826 -0.040154
17.502843 -0.046071
17.602859 -0.050087
17.702875 -0.054209
17.802891 -0.065355
17.902907 -0.074803
18.002924 -0.075294
18.102940 -0.065057
18.202956 -0.057899
18.302972 -0.050491
18.402989 -0.048434
18.503005 -0.056535
18.603021 -0.056645
18.703037 -0.054741
18.803054 -0.046077
18.903070 -0.038085
19.003086 -0.035042
19.103102 -0.019756
19.203119 -0.002726
19.303135 0.028620
19.403151 0.029578
19.503167 0.055594
19.603184 0.064055
19.703200 0.034549
19.803216 -0.101342
19.903232 -0.097863
20.003249 -0.043477
20.103265 -0.041773
20.203281 -0.039597
20.303297 -0.038863
20.403314 -0.038436
20.503330 -0.045456
20.603346 -0.072346
20.703362 -0.088387
20.803379 -0.098370
20.903395 -0.093486
21.003411 -0.103583
21.103427 -0.106028
21.203444 -0.114676
21.303460 -0.154022
21.403476 -0.219761
21.503492 -0.218500
21.603508 -0.057303
21.703525 -0.052494
21.803541 -0.059256
21.903557 -0.050937
22.003573 -0.049307
22.103590 -0.031793
22.203606 -0.007188
22.303622 0.017022
22.403638 0.041131
22.503655 0.056428
22.603671 0.077661
22.703687 0.094433
22.803703 0.107295
22.903720 0.117970
23.003736 0.121883
23.103752 0.117306
23.203768 0.107729
23.303785 0.098779
23.403801 0.088121
23.503817 0.084671
23.603833 0.088055
23.703850 0.086181
23.803866 0.090800
23.903882 0.103823
24.003898 0.102085
24.103915 0.107373
24.203931 0.111363
24.303947 0.114940
24.403963 0.107255
24.503980 0.099479
24.603996 0.087516

